AdS$_3$ String Stars at Pure NSNS Flux

We study Horowitz-Polchinski string stars in pure AdS$_3$ near the Hagedorn temperature using the technique of worldsheet conformal perturbation theory. Since the worldsheet CFT for pure AdS$_3$ is known exactly, our methodology provides a systematic way to construct Horowitz-Polchinski backgrounds to all orders in $\alpha'$. We explicitly construct the leading string star equations in a double expansion in temperature and WZW level $k$ which we then solve numerically.

==> AdS_f0_H_k10.dat <==
0.	0.
0.01	-0.002177267190174214
0.02	-0.004341106178961513
0.03	-0.00648385679753382
0.04	-0.008597858877063057
0.05	-0.010675452248721143
0.06	-0.012708976743679996
0.07	-0.014690772193111542
0.08	-0.016613178428187693
0.09	-0.018462362542184516
0.1	-0.02023930619932814
0.11	-0.021938818325948822
0.12	-0.02355570784837683
0.13	-0.025077654209336962
0.14	-0.026509447612207145
0.15	-0.027848748776759844
0.16	-0.029093218422767506
0.17	-0.030233978743737667
0.18	-0.031277844396213686
0.19	-0.032225091510473994
0.2	-0.033075996216797014
0.21	-0.033825904812832625
0.22	-0.03448199519453925
0.23	-0.03504651542524671
0.24	-0.035521713568284874
0.25	-0.03590687016510602
0.26	-0.0362083878096686
0.27	-0.03642970157405349
0.28	-0.03657424653034155
0.29	-0.03664428054812874
0.3	-0.036644886782974846
0.31	-0.03657997118795473
0.32	-0.03645343971614326
0.33	-0.03626936161603132
0.34	-0.03603141422711132
0.35000000000000003	-0.035743438184291716
0.36	-0.035409274122480947
0.37	-0.03503375867555571
0.38	-0.0346193380798689
0.39	-0.034169454570741664
0.4	-0.03368755038349515
0.41000000000000003	-0.03317846368055331
0.42	-0.03264368239929337
0.43	-0.032086090404195314
0.44	-0.0315085715597392
0.45	-0.030915497608838938
0.46	-0.03030766938616706
0.47000000000000003	-0.029687375604830025
0.48	-0.029056904977934266
0.49	-0.028419939296281425
0.5	-0.027776816964204695
0.51	-0.027129269463732435
0.52	-0.026479028276893034
0.53	-0.025829030466019164
0.54	-0.025179319700713174
0.55	-0.02453114523088171
0.56	-0.023885756306431437
0.5700000000000001	-0.023245390328332543
0.58	-0.022609913135002734
0.59	-0.02198017871592321
0.6	-0.021357041060575226
0.61	-0.020742131522677038
0.62	-0.020135215781778043
0.63	-0.019536836881664667
0.64	-0.018947537866123323
0.65	-0.018368453016366505
0.66	-0.017799297643784146
0.67	-0.017240378297192247
0.68	-0.016692001525406786
0.6900000000000001	-0.01615491002112152
0.7000000000000001	-0.01562879973172359
0.71	-0.015113802748477904
0.72	-0.01461005116264934
0.73	-0.014117989010106934
0.74	-0.013637311659669797
0.75	-0.013168026424761177
0.76	-0.012710140618804315
0.77	-0.012263876913654269
0.78	-0.011828941120929744
0.79	-0.011405254410681253
0.8	-0.010992737952959316
0.81	-0.010591454885994002
0.8200000000000001	-0.010201127624384453
0.8300000000000001	-0.009821620550909366
0.84	-0.009452798048347432
0.85	-0.009094611800808337
0.86	-0.008746803969207385
0.87	-0.008409204015790877
0.88	-0.008081641402805107
0.89	-0.007763992930854908
0.9	-0.007456021788484634
0.91	-0.0071575385025971616
0.92	-0.006868353600095382
0.93	-0.006588296302627521
0.9400000000000001	-0.0063171509644529816
0.9500000000000001	-0.006054720634576514
0.96	-0.0058008083620028645
0.97	-0.005555215828713709
0.98	-0.005317747997546092
0.99	-0.0050882084643139956
1.	-0.004866400824831399
1.01	-0.00465211367165384
1.02	-0.004445171605157106
1.03	-0.004245384222458555
1.04	-0.004052561120675539
1.05	-0.003866488015035507
1.06	-0.0036870079373016763
1.07	-0.0035139400373473597
1.08	-0.003347103465045867
1.09	-0.0031862880936384484
1.1	-0.003031354060283306
1.11	-0.002882132225506588
1.12	-0.0027384534498344267
1.1300000000000001	-0.002600116442699956
1.1400000000000001	-0.0024669970761595304
1.1500000000000001	-0.0023389390711764865
1.16	-0.0022157861487141738
1.17	-0.002097348800676034
1.18	-0.0019835172687092655
1.19	-0.0018741485654011677
1.2	-0.0017690997033390455
1.21	-0.0016681946441628858
1.22	-0.0015713366717862295
1.23	-0.0014783960191752984
1.24	-0.001389242919296321
1.25	-0.0013037155871062174
1.26	-0.001221729080784239
1.27	-0.0011431664405003395
1.28	-0.0010679107064244658
1.29	-0.0009958144923171864
1.3	-0.0009268034353215821
1.31	-0.0008607727461713566
1.32	-0.000797617635600211
1.33	-0.0007372048211364297
1.34	-0.000679469404001298
1.35	-0.0006243179922106835
1.36	-0.0005716571937804541
1.37	-0.0005213672406857509
1.3800000000000001	-0.00047339166739945784
1.3900000000000001	-0.00042764763235373596
1.4000000000000001	-0.00038405229398073924
1.41	-0.0003424986226970442
1.42	-0.00030293764015662614
1.43	-0.00026529617999788025
1.44	-0.00022950107585919567
1.45	-0.00019545715247910444
1.46	-0.00016312205595580762
1.47	-0.00013243142348764222
1.48	-0.00010332089227294613
1.49	-0.00007570620592273116
1.5	-0.000049550852657592737
1.51	-0.000024798427110798472
1.52	-1.3925239156177202e-6
1.53	0.000020741140767036818
1.54	0.000041633942442598475
1.55	0.00006133513508885637
1.56	0.00007989397268360005
1.57	0.00009737569547008931
1.58	0.00011380717665445414
1.59	0.0001292312757082948
1.6	0.00014369085210321278
1.61	0.00015724299494285134
1.62	0.0001699106422139501
1.6300000000000001	0.0001817309615352934
1.6400000000000001	0.00019274112052566515
1.6500000000000001	0.00020299090074738175
1.6600000000000001	0.00021249981029827954
1.67	0.00022129997121972736
1.68	0.00022942350555309578
1.69	0.0002369136746962269
1.7	0.00024378700559142758
1.71	0.0002500711645374797
1.72	0.0002557938178331621
1.73	0.00026099243415870317
1.74	0.00026568095647885696
1.75	0.00026988313013982454
1.76	0.0002736227004878076
1.77	0.00027693200993251523
1.78	0.000279822767931238
1.79	0.00028231528100477587
1.8	0.00028442985567392613
1.81	0.0002861943143255246
1.82	0.000287618441267919
1.83	0.0002887195366754929
1.84	0.0002895149007226298
1.85	0.0002900283839117144
1.86	0.0002902681159579299
1.87	0.0002902487769044606
1.8800000000000001	0.0002899850467944908
1.8900000000000001	0.00028949729721872153
1.9000000000000001	0.0002887922400538123
1.9100000000000001	0.00028788227872393927
1.92	0.00028677981665327953
1.93	0.00028550218779876285
1.94	0.00028405489283871155
1.95	0.00028244836298420045
1.96	0.00028069302944630546
1.97	0.00027880358188752535
1.98	0.00027678448968694244
1.99	0.0002746444806750626
2.	0.0002723922826823919
2.0100000000000002	0.00027004029034236965
2.02	0.0002675920979613954
2.0300000000000002	0.0002650549666488013
2.04	0.0002624361575139204
2.05	0.00025974607919823883
2.06	0.0002569875862660746
2.07	0.00025416668081389875
2.08	0.0002512893649381828
2.09	0.0002483643338344506
2.1	0.0002453938192604997
2.11	0.0002423827460731802
2.12	0.00023933603912934217
2.13	0.00023626091980136774
2.14	0.00023315909782436225
2.15	0.00023003457944896358
2.16	0.00022689137092580917
2.17	0.00022373542986371057
2.18	0.00022056803061186166
2.19	0.0002173923988776301
2.2	0.00021421176036838367
2.21	0.00021103099255502294
2.22	0.00020785100867596988
2.23	0.00020467437373317978
2.24	0.00020150365272860723
2.25	0.00019834280307537931
2.2600000000000002	0.00019519244039980973
2.27	0.0001920545727393851
2.2800000000000002	0.00018893120813159116
2.29	0.0001858255231123477
2.3000000000000003	0.00018273788982133362
2.31	0.00017966984889666203
2.32	0.00017662294097644556
2.33	0.0001735996824086504
2.34	0.00017060024783759444
2.35	0.00016762578761744877
2.36	0.00016467745210238473
2.37	0.00016175720183013908
2.38	0.00015886505289789153
2.39	0.00015600183158638673
2.4	0.00015316836417637002
2.41	0.00015036614542494593
2.42	0.00014759506574595608
2.43	0.00014485568402960108
2.44	0.0001421485591660823
2.45	0.00013947479757415857
2.46	0.0001368341916040499
2.47	0.0001342270811345341
2.48	0.000131653806044389
2.49	0.00012911515084209518
2.5	0.0001266108329248467
2.5100000000000002	0.00012414101431954005
2.52	0.0001217058570530722
2.5300000000000002	0.00011930588053789371
2.54	0.00011694074646112571
2.5500000000000003	0.00011461047389544309
2.56	0.00011231508191352101
2.57	0.00011005487327490565
2.58	0.00010782946989065236
2.59	0.0001056387773586877
2.6	0.000103482701276938
2.61	0.0001013613689235307
2.62	0.00009927437554411124
2.63	0.00009722153806452616
2.64	0.00009520267341062147
2.65	0.00009321776824902666
2.66	0.00009126640186849167
2.67	0.00008934832329854982
2.68	0.00008746328156873407
2.69	0.00008561115215622781
2.7	0.00008379150706385374
2.71	0.00008200404474208513
2.72	0.00008024846364139479
2.73	0.00007852455277312325
2.74	0.00007683188380252918
2.75	0.00007517011895573883
2.7600000000000002	0.00007353892045887816
2.77	0.00007193801153891875
2.7800000000000002	0.00007036696902080313
2.79	0.00006882543073031943
2.8000000000000003	0.00006731303449325553
2.81	0.00006582945496507006
2.82	0.00006437427841001224
2.83	0.00006294712792200173
2.84	0.0000615476265949584
2.85	0.00006017541475706494
2.86	0.00005883009137427299
2.87	0.000057511272646796984
2.88	0.0000562185747748516
2.89	0.000054951615469961884
2.9	0.000053710008816507677
2.91	0.000052493370410179146
2.92	0.000051301315846666735
2.93	0.000050133449775448144
2.94	0.0000489894031169113
2.95	0.00004786879584523139
2.96	0.00004677124793458378
2.97	0.00004569635869810239
2.98	0.00004464377703542049
2.99	0.00004361313118512981
3.	0.000042604049385822316

==> AdS_f0_H_k100.dat <==
0.	0.
0.01	-0.00030156609012838833
0.02	-0.0006012681135795662
0.03	-0.00089804305169907
0.04	-0.0011908278858324367
0.05	-0.0014785595973252027
0.06	-0.001760175167522904
0.07	-0.0020346115777710796
0.08	-0.0023008058094152626
0.09	-0.0025568376261047502
0.1	-0.002802844113959818
0.11	-0.0030381051414044976
0.12	-0.003261900576862824
0.13	-0.003472520281817237
0.14	-0.003670630134410001
0.15	-0.0038559060058417876
0.16	-0.00402802376731327
0.17	-0.004185751463364177
0.18	-0.004330035922520496
0.19	-0.0044609161466472765
0.2	-0.004578431137609566
0.21	-0.00468193558702402
0.22	-0.0047724265311034336
0.23	-0.004850216695812213
0.24	-0.004915618807114762
0.25	-0.004968533872672699
0.26	-0.005009851024074328
0.27	-0.005040047674605173
0.28	-0.0050596012375507485
0.29	-0.005068826066401745
0.3	-0.005068427858156446
0.31	-0.005058949250018305
0.32	-0.0050409328791907754
0.33	-0.005014944466472224
0.34	-0.004981494332033223
0.35000000000000003	-0.004941115879639262
0.36	-0.004894342513055824
0.37	-0.0048418463096245494
0.38	-0.0047839665301043135
0.39	-0.004721181108830145
0.4	-0.004653967980137069
0.41000000000000003	-0.004582999222481565
0.42	-0.004508480968428628
0.43	-0.004430813494664704
0.44	-0.004350397077876241
0.45	-0.004267838834872759
0.46	-0.004183249466168401
0.47000000000000003	-0.004096946512400382
0.48	-0.00400924751420592
0.49	-0.003920663618008632
0.5	-0.0038312413163447715
0.51	-0.0037412207075369903
0.52	-0.0036508418899079444
0.53	-0.0035605124696713748
0.54	-0.003470238034102413
0.55	-0.003380191678367278
0.56	-0.00329054649763219
0.5700000000000001	-0.0032016128515873596
0.58	-0.003113371665065417
0.59	-0.003025941127422984
0.6	-0.002939439428016682
0.61	-0.00285409271078948
0.62	-0.002769868028677116
0.63	-0.002686840389201672
0.64	-0.002605084799885233
0.65	-0.002524758347191032
0.66	-0.0024458211281235425
0.67	-0.0023683153186283856
0.68	-0.002292283094651185
0.6900000000000001	-0.0022178271531514493
0.7000000000000001	-0.002144904940655361
0.71	-0.0020735344247029856
0.72	-0.0020037335728343916
0.73	-0.0019355636124711094
0.74	-0.001868981947319159
0.75	-0.0018039892409660234
0.76	-0.0017405861569991864
0.77	-0.0016788031974596849
0.78	-0.0016185992521000254
0.79	-0.0015599630491262683
0.8	-0.001502883316744474
0.81	-0.0014473684252886603
0.8200000000000001	-0.0013933796039857491
0.8300000000000001	-0.0013408977241906182
0.84	-0.0012899036572581474
0.85	-0.0012403903234002793
0.86	-0.0011923217255720006
0.87	-0.0011456739155853613
0.88	-0.0011004229452524143
0.89	-0.0010565513660897715
0.9	-0.0010140261303230992
0.91	-0.0009728206898826247
0.92	-0.0009329084966985749
0.93	-0.0008942655267839962
0.9400000000000001	-0.0008568616983531696
0.9500000000000001	-0.0008206694537031939
0.96	-0.0007856612351311693
0.97	-0.0007518092263156268
0.98	-0.0007190862316196617
0.99	-0.0006874647967878007
1.	-0.0006569174675645707
1.01	-0.0006274146414941163
1.02	-0.0005989318718014991
1.03	-0.0005714425635114
1.04	-0.0005449201216484987
1.05	-0.0005193345746707402
1.06	-0.000494664054796233
1.07	-0.00047088331767635165
1.08	-0.00044796711896246907
1.09	-0.0004258860934872929
1.1	-0.0004046207660483301
1.11	-0.0003841475406244216
1.12	-0.00036444282119440846
1.1300000000000001	-0.000345478496790454
1.1400000000000001	-0.00032723729231674673
1.1500000000000001	-0.0003096974177307979
1.16	-0.00029283708299011977
1.17	-0.0002766298384522135
1.18	-0.00026106041751460386
1.19	-0.00024610889397480573
1.2	-0.00023175534163033442
1.21	-0.0002179752043464274
1.22	-0.00020475503782578812
1.23	-0.0001920767678388422
1.24	-0.00017992232015601574
1.25	-0.00016826913880156917
1.26	-0.0001571054239905595
1.27	-0.00014641489419187938
1.28	-0.0001361812678744201
1.29	-0.0001263840072780767
1.3	-0.00011701278959233693
1.31	-0.00010805303577769221
1.32	-0.00009949016679463305
1.33	-0.00009130562003908666
1.34	-0.00008349039346193315
1.35	-0.0000760315014494892
1.36	-0.00006891595838807128
1.37	-0.00006212709299328564
1.3800000000000001	-0.00005565707959044293
1.3900000000000001	-0.00004949440683414371
1.4000000000000001	-0.000043627563378988285
1.41	-0.00003804165961241921
1.42	-0.00003272991376305828
1.43	-0.000027682165792369535
1.44	-0.000022888255661816575
1.45	-0.00001833495089790919
1.46	-0.000014016392871046943
1.47	-9.923650516675147e-6
1.48	-6.047792770239339e-6
1.49	-2.3771127745632553e-6
1.5	1.0934344252375074e-6
1.51	4.3716695766688254e-6
1.52	7.465413427236575e-6
1.53	0.000010384980107968744
1.54	0.000013134699629440468
1.55	0.00001572139538574889
1.56	0.0000181518907709912
1.57	0.00002043523752542914
1.58	0.00002257513935852943
1.59	0.00002457752832592334
1.6	0.000026448336483242082
1.61	0.000028195478307020466
1.62	0.00002982211046362494
1.6300000000000001	0.0000313333720403255
1.6400000000000001	0.00003273440212439192
1.6500000000000001	0.00003403209613619571
1.6600000000000001	0.00003522913429666473
1.67	0.00003632995315982823
1.68	0.000037338989279715696
1.69	0.000038262229293173973
1.7	0.00003910193963828763
1.71	0.00003986193683595899
1.72	0.00004054603740709026
1.73	0.000041159421035988765
1.74	0.00004170399581478971
1.75	0.00004218303299903303
1.76	0.000042599803844258996
1.77	0.000042958774332062884
1.78	0.00004326154310150778
1.79	0.00004351090351771157
1.8	0.00004370964894579238
1.81	0.000043861616453842934
1.82	0.000043968138222816815
1.83	0.00004403159013664234
1.84	0.00004405434807924771
1.85	0.0000440396968335505
1.86	0.000043988739824894014
1.87	0.00004390348937761062
1.8800000000000001	0.00004378595781603294
1.8900000000000001	0.000043638946523412144
1.9000000000000001	0.00004346336314159458
1.9100000000000001	0.00004326090437134535
1.92	0.000043033266913429557
1.93	0.00004278283038507377
1.94	0.000042510335403996946
1.95	0.000042217205504379456
1.96	0.00004190486422040173
1.97	0.00004157532431514212
1.98	0.00004122918440232405
1.99	0.000040867632324568804
2.	0.000040491855924497595
2.0100000000000002	0.00004010354984577104
2.02	0.000039703192409555366
2.0300000000000002	0.000039291768738056204
2.04	0.00003887026395347916
2.05	0.00003844009767902835
2.06	0.0000380016467355113
2.07	0.00003755572244473414
2.08	0.00003710313612850295
2.09	0.000036645070378434714
2.1	0.00003618181673860033
2.11	0.000035714038022881654
2.12	0.000035242397045160434
2.13	0.00003476787274581137
2.14	0.00003429068536162616
2.15	0.00003381137125588944
2.16	0.00003333046679188583
2.17	0.00003284877650261459
2.18	0.000032366461313759865
2.19	0.00003188395032072048
2.2	0.00003140167261889513
2.21	0.00003092028388074767
2.22	0.000030439895993785836
2.23	0.000029960847422582482
2.24	0.000029483476631710326
2.25	0.0000290083126883392
2.2600000000000002	0.000028535427213406046
2.27	0.000028065082430444913
2.2800000000000002	0.000027597540562989756
2.29	0.00002713322340780007
2.3000000000000003	0.00002667216978589413
2.31	0.000026214578091515816
2.32	0.00002576064671890892
2.33	0.000025310706946704742
2.34	0.000024864771131004596
2.35	0.00002442298451229724
2.36	0.000023985492331071475
2.37	0.000023552549823104472
2.38	0.000023124148235481335
2.39	0.00002270038881057544
2.4	0.000022281372790760262
2.41	0.00002186729184236512
2.42	0.000021458120614225235
2.43	0.000021053924179131664
2.44	0.000020654767609875554
2.45	0.00002026078972153798
2.46	0.00001987195234770402
2.47	0.000019488291064248726
2.48	0.000019109841447047208
2.49	0.00001873669864319508
2.5	0.000018368814828858667
2.5100000000000002	0.000018006201751424747
2.52	0.000017648871158280223
2.5300000000000002	0.00001729688237286637
2.54	0.00001695018053609381
2.5500000000000003	0.000016608758364927582
2.56	0.00001627260857633275
2.57	0.000015941761349357926
2.58	0.000015616156954051157
2.59	0.000015295773122544136
2.6	0.000014980587586968443
2.61	0.000014670607049923594
2.62	0.000014365768684886209
2.63	0.000014066038635800814
2.64	0.00001377138304661189
2.65	0.000013481789935691317
2.66	0.00001319719482278526
2.67	0.000012917555102067284
2.68	0.000012642828167710948
2.69	0.000012372987389627274
2.7	0.000012107967795957348
2.71	0.000011847720390579753
2.72	0.000011592196177373036
2.73	0.000011341357261746152
2.74	0.00001109513910543514
2.75	0.000010853488271706435
2.7600000000000002	0.00001061635132382645
2.77	0.00001038368192645089
2.7800000000000002	0.000010155416700901181
2.79	9.931499369888063e-6
2.8000000000000003	9.711873656122225e-6
2.81	9.49648712703763e-6
2.82	9.285278122732466e-6
2.83	9.078188828028148e-6
2.84	8.875161427746132e-6
2.85	8.676139325112809e-6
2.86	8.481062999182635e-6
2.87	8.28987414741502e-6
2.88	8.102514467269404e-6
2.89	7.91892478085974e-6
2.9	7.739048011129116e-6
2.91	7.562826205675135e-6
2.92	7.390201412095429e-6
2.93	7.221113157135911e-6
2.94	7.055507017586569e-6
2.95	6.893326049385675e-6
2.96	6.734513308471527e-6
2.97	6.579008060118857e-6
2.98	6.4267586671949295e-6
2.99	6.277709701903432e-6
3.	6.131805736448083e-6

==> AdS_f0_H_k20.dat <==
0.	0.
0.01	-0.0011165732877237084
0.02	-0.0022262509089262233
0.03	-0.003325099970008678
0.04	-0.004409187577372206
0.05	-0.005474580837417937
0.06	-0.0065173468565470054
0.07	-0.007533552741160542
0.08	-0.008519265597659677
0.09	-0.009467381957867121
0.1	-0.010378407732593804
0.11	-0.011249678258072215
0.12	-0.012078528870534861
0.13	-0.012858633074760532
0.14	-0.013592452771016922
0.15	-0.014278788028118014
0.16	-0.014916438914877797
0.17	-0.015500847459734691
0.18	-0.01603551498802847
0.19	-0.016520584784723354
0.2	-0.016956200134783554
0.21	-0.017339972828863695
0.22	-0.01767559024396142
0.23	-0.017964208262764757
0.24	-0.01820698276796176
0.25	-0.018403546255863025
0.26	-0.018557187350085026
0.27	-0.018669671287866795
0.28	-0.018742763306447363
0.29	-0.01877762491465239
0.3	-0.018776866569499617
0.31	-0.018742494999593427
0.32	-0.018676516933538192
0.33	-0.01858102387669042
0.34	-0.0184579038702015
0.35000000000000003	-0.018309129731974957
0.36	-0.01813667427991431
0.37	-0.017943022711471582
0.38	-0.017729430513182397
0.39	-0.017497665551130873
0.4	-0.017249495691401134
0.41000000000000003	-0.016987406448322986
0.42	-0.01671216098043659
0.43	-0.01642524009452781
0.44	-0.016128124597382505
0.45	-0.015823060011238045
0.46	-0.015510456541248148
0.47000000000000003	-0.015191489108018055
0.48	-0.014867332632153011
0.49	-0.014539877902635022
0.5	-0.014209297624341852
0.51	-0.013876480370528042
0.52	-0.013542314714448124
0.53	-0.0132083086585849
0.54	-0.012874483575273332
0.55	-0.012541480266076651
0.56	-0.012209939532558084
0.5700000000000001	-0.011881009816979048
0.58	-0.01155462122392531
0.59	-0.01123121149868082
0.6	-0.010911218386529536
0.61	-0.010595478921107845
0.62	-0.010283871844006295
0.63	-0.009976675185167875
0.64	-0.00967416697453556
0.65	-0.009376928866016753
0.66	-0.009084813816004254
0.67	-0.008797978404855269
0.68	-0.008516579212927018
0.6900000000000001	-0.008240996738044758
0.7000000000000001	-0.007971074076110444
0.71	-0.007706878240494068
0.72	-0.0074484762445656185
0.73	-0.007196095195572492
0.74	-0.006949577975456334
0.75	-0.006708927560036174
0.76	-0.006474146925131057
0.77	-0.006245349511237282
0.78	-0.00602238364362572
0.79	-0.005805208112244499
0.8	-0.005593781707041756
0.81	-0.005388135976365821
0.8200000000000001	-0.005188127848404547
0.8300000000000001	-0.004993687009745988
0.84	-0.004804743146978197
0.85	-0.004621270622375607
0.86	-0.004443136576565333
0.87	-0.004270252825860877
0.88	-0.00410253118657574
0.89	-0.003939907625325748
0.9	-0.003782260148001141
0.91	-0.003629490910794486
0.92	-0.00348150206989835
0.93	-0.0033382052240508355
0.9400000000000001	-0.0031994893098807615
0.9500000000000001	-0.0030652527065624813
0.96	-0.002935393793270352
0.97	-0.002809810094501393
0.98	-0.002688401185978225
0.99	-0.002571065788746129
1.	-0.0024577026238503923
1.01	-0.0023482025626213408
1.02	-0.0022424753157052023
1.03	-0.002140422744033247
1.04	-0.0020419467085367408
1.05	-0.0019469366702497826
1.06	-0.0018553118499596817
1.07	-0.0017669790685565763
1.08	-0.0016818451469306035
1.09	-0.0015998017460308288
1.1	-0.0015207769106648922
1.11	-0.0014446835256993603
1.12	-0.001371434476000799
1.1300000000000001	-0.00130092602125705
1.1400000000000001	-0.0012330943215848955
1.1500000000000001	-0.0011678589119223908
1.16	-0.001105139327207595
1.17	-0.001044837934700055
1.18	-0.0009868983040877367
1.19	-0.0009312468373800986
1.2	-0.0008778099365865997
1.21	-0.000826496938463238
1.22	-0.0007772581363743171
1.23	-0.0007300267584306771
1.24	-0.0006847360327431624
1.25	-0.0006413026632410388
1.26	-0.0005996830118893551
1.27	-0.0005598169164715838
1.28	-0.0005216442147711973
1.29	-0.00048508904785691306
1.3	-0.00045011322891286157
1.31	-0.0004166628744084167
1.32	-0.0003846841008129545
1.33	-0.00035410833016284856
1.34	-0.00032490225113367393
1.35	-0.00029701785796800665
1.36	-0.0002704071449084206
1.37	-0.00024500850783200703
1.3800000000000001	-0.00022079297869301772
1.3900000000000001	-0.00019771799108022226
1.4000000000000001	-0.00017574097858239022
1.41	-0.00015480690815369976
1.42	-0.0001348906666713448
1.43	-0.00011595467437793038
1.44	-0.00009796135151606033
1.45	-0.00008086177810749705
1.46	-0.00006463425070402399
1.47	-0.00004924572563658452
1.48	-0.000034663159236118096
1.49	-0.000020843260524027254
1.5	-7.767332064610288e-6
1.51	4.593570887376219e-6
1.52	0.000016268393077174814
1.53	0.000027295285820505815
1.54	0.00003769030466394159
1.55	0.00004747871172453358
1.56	0.000056685769119333004
1.57	0.00006534496860009006
1.58	0.00007347005079527636
1.59	0.0000810829859680623
1.6	0.00008820574438161912
1.61	0.00009486761926576237
1.62	0.00010108032873036034
1.6300000000000001	0.00010686291385192674
1.6400000000000001	0.00011223441570697417
1.6500000000000001	0.00011722036465167292
1.6600000000000001	0.00012183071677101631
1.67	0.00012608191742965514
1.68	0.00012999041199223955
1.69	0.00013357837442950875
1.7	0.00013685423005758935
1.71	0.00013983213279869554
1.72	0.00014252623657504235
1.73	0.0001449557344135211
1.74	0.00014712772548980011
1.75	0.00014905434808422336
1.76	0.0001507477404771361
1.77	0.00015222445861719116
1.78	0.00015349045604910099
1.79	0.000154556103985886
1.8	0.00015543177364056723
1.81	0.00015613169660507029
1.82	0.0001566608395619499
1.83	0.00015702802957266433
1.84	0.00015724209369867277
1.85	0.00015731522184722255
1.86	0.00015725153309566892
1.87	0.00015705850936715584
1.8800000000000001	0.00015674363258482685
1.8900000000000001	0.00015631730512635702
1.9000000000000001	0.00015578292027854633
1.9100000000000001	0.00015514679178272618
1.92	0.00015441523338022734
1.93	0.0001535970873599282
1.94	0.00015269512749659423
1.95	0.00015171465611253806
1.96	0.00015066097553007192
1.97	0.0001495415706238586
1.98	0.00014835868814292038
1.99	0.00014711675738862976
2.	0.00014582020766235916
2.0100000000000002	0.00014447534633558204
2.02	0.00014308397341152962
2.0300000000000002	0.00014164976696353347
2.04	0.0001401764050649262
2.05	0.00013866917672297334
2.06	0.00013712950470349958
2.07	0.0001355604227062634
2.08	0.00013396496443102336
2.09	0.0001323475408222121
2.1	0.00013070925743704424
2.11	0.00012905259707740873
2.12	0.000127380042545194
2.13	0.00012569525003184922
2.14	0.0001239990595938789
2.15	0.00012229348467734783
2.16	0.0001205805387283207
2.17	0.00011886323124151794
2.18	0.00011714218119488628
2.19	0.00011541900361502854
2.2	0.00011369531352854707
2.21	0.0001119735681542151
2.22	0.0001102542034495962
2.23	0.00010853849756442476
2.24	0.00010682772864843481
2.25	0.00010512388392296316
2.2600000000000002	0.00010342724883750069
2.27	0.00010173881791314084
2.2800000000000002	0.00010005958567097686
2.29	0.00009839114083859627
2.3000000000000003	0.00009673364604800052
2.31	0.00009508785813768544
2.32	0.00009345453394614682
2.33	0.00009183492568045089
2.34	0.00009022909666309454
2.35	0.00008863760558514494
2.36	0.00008706101113766968
2.37	0.00008550028257599057
2.38	0.00008395540380121868
2.39	0.00008242676927871953
2.4	0.00008091477347385887
2.41	0.00007942014886852666
2.42	0.00007794281670495419
2.43	0.00007648303624189709
2.44	0.0000750410667381113
2.45	0.00007361744359906666
2.46	0.00007221203947811909
2.47	0.00007082500317533846
2.48	0.000069456483490795
2.49	0.00006810685278126592
2.5	0.00006677594686743111
2.5100000000000002	0.0000654638251266776
2.52	0.00006417054693639261
2.5300000000000002	0.0000628963506858086
2.54	0.00006164104513572914
2.5500000000000003	0.000060404618058803084
2.56	0.000059187057227679465
2.57	0.00005798849183975813
2.58	0.00005680871167303664
2.59	0.000055647647930263564
2.6	0.0000545052318141874
2.61	0.000053381504367763045
2.62	0.00005227624301745014
2.63	0.000051189335029914836
2.64	0.00005012066767182298
2.65	0.00004907021163096101
2.66	0.00004803773738442647
2.67	0.00004702309883043727
2.68	0.00004602614986721125
2.69	0.0000450468058286143
2.7	0.000044084834602957105
2.71	0.000043140065514198474
2.72	0.00004221232788629704
2.73	0.0000413014942886178
2.74	0.000040407333501550704
2.75	0.00003952965755089203
2.7600000000000002	0.000038668278462437926
2.77	0.000037823036556766485
2.7800000000000002	0.000036993704246979367
2.79	0.0000361800822409601
2.8000000000000003	0.000035381971246592136
2.81	0.00003459918807302504
2.82	0.000033831510886369886
2.83	0.00003307873395400372
2.84	0.00003234065154330371
2.85	0.000031617064168400356
2.86	0.00003090775735121597
2.87	0.000030212522860426154
2.88	0.000029531152464706678
2.89	0.000028863436302483323
2.9	0.00002820916842478163
2.91	0.000027568141252377183
2.92	0.000026940147206045655
2.93	0.00002632497086496961
2.94	0.00002572241562815495
2.95	0.000025132277053014464
2.96	0.000024554350696961054
2.97	0.000023988419461728838
2.98	0.000023434296622680827
2.99	0.00002289178279950128
3.	0.00002236067861187453

==> AdS_f0_H_k40.dat <==
0.	4.336808689942018e-19
0.01	-0.0006220260519141901
0.02	-0.001240208415766891
0.03	-0.001852355055115813
0.04	-0.002456273933518667
0.05	-0.0030497730145331624
0.06	-0.0036306602617170104
0.07	-0.004196743638627921
0.08	-0.004745831108823602
0.09	-0.005273963159822916
0.1	-0.005781422221637963
0.11	-0.006266723248241992
0.12	-0.0067283811936082565
0.13	-0.007162869718519814
0.14	-0.007571561587416181
0.15	-0.007953788271546684
0.16	-0.008308881242160657
0.17	-0.008634300089439788
0.18	-0.008931996918128089
0.19	-0.009202051951901945
0.2	-0.009444545414437735
0.21	-0.009658146477507379
0.22	-0.009844910837453499
0.23	-0.010005483138714256
0.24	-0.010140508025727815
0.25	-0.010249781117212215
0.26	-0.01033513569361379
0.27	-0.010397556009658752
0.28	-0.010438026320073304
0.29	-0.010457194546659158
0.3	-0.010456515810236829
0.31	-0.010437108898702318
0.32	-0.010400092599951645
0.33	-0.010346633177446465
0.34	-0.01027778295329088
0.35000000000000003	-0.01019464172515464
0.36	-0.010098309290707493
0.37	-0.009990171269730995
0.38	-0.009870927308938371
0.39	-0.009741562877154653
0.4	-0.00960306344320487
0.41000000000000003	-0.009456814691466113
0.42	-0.009303241788990528
0.43	-0.009143170118382322
0.44	-0.0089774250622457
0.45	-0.00880725841797116
0.46	-0.008632898587462103
0.47000000000000003	-0.00845500038740822
0.48	-0.008274218634499208
0.49	-0.008091607293077407
0.5	-0.007907262373118796
0.51	-0.0077216790322520035
0.52	-0.007535352428105664
0.53	-0.007349123073008791
0.54	-0.007163002628009474
0.55	-0.0069773481088561936
0.56	-0.006792516531297427
0.5700000000000001	-0.0066091479220761655
0.58	-0.006427203081548567
0.59	-0.006246925821065297
0.6	-0.00606855995197703
0.61	-0.005892571874296794
0.62	-0.005718893775247958
0.63	-0.0055476804307162475
0.64	-0.005379086616587389
0.65	-0.005213436353293376
0.66	-0.005050647474355161
0.67	-0.004890807057839966
0.68	-0.004734002181815013
0.6900000000000001	-0.0045804447249897405
0.7000000000000001	-0.004430047044532262
0.71	-0.00428284629825291
0.72	-0.004138879643962015
0.73	-0.003998273453758032
0.74	-0.0038609399854479245
0.75	-0.003726880711126774
0.76	-0.003596097102889665
0.77	-0.0034686521762736615
0.78	-0.003344461242555075
0.79	-0.003223501156452195
0.8	-0.0031057487726833134
0.81	-0.002991221467186094
0.8200000000000001	-0.002879839364971707
0.8300000000000001	-0.002771563112270694
0.84	-0.0026663533553135995
0.85	-0.0025641956056444825
0.86	-0.0024650156980549594
0.87	-0.0023687643326501667
0.88	-0.0022753922095352366
0.89	-0.0021848634523006006
0.9	-0.00209710996817198
0.91	-0.002012077087860394
0.92	-0.0019297101420768558
0.93	-0.0018499596871435968
0.9400000000000001	-0.0017727637379159372
0.9500000000000001	-0.001698065534860408
0.96	-0.0016258083184435414
0.97	-0.0015559348161838593
0.98	-0.0014883889866751068
0.99	-0.0014231142755630212
1.	-0.0013600541284933365
1.01	-0.001299147580871002
1.02	-0.0012403442526788553
1.03	-0.0011835893536589473
1.04	-0.0011288280935533301
1.05	-0.0010759987377610743
1.06	-0.0010250562181044007
1.07	-0.0009759485220625524
1.08	-0.0009286236371147715
1.09	-0.000883021070389821
1.1	-0.0008391006818576144
1.11	-0.000796813851137584
1.12	-0.0007561119578491644
1.1300000000000001	-0.0007169370871277546
1.1400000000000001	-0.0006792536308704365
1.1500000000000001	-0.0006430166864902572
1.16	-0.0006081813514002645
1.17	-0.0005746931287837586
1.18	-0.0005425205479754319
1.19	-0.0005116225440802303
1.2	-0.00048195805220310013
1.21	-0.0004534764729350474
1.22	-0.00042615008970053403
1.23	-0.0003999416514100817
1.24	-0.00037481390697421263
1.25	-0.0003507203749322698
1.26	-0.0003276367267144259
1.27	-0.000305529403379674
1.28	-0.0002843648459870075
1.29	-0.00026410072888809156
1.3	-0.00024471576653217904
1.31	-0.0002261799066611951
1.32	-0.00020846309701706483
1.33	-0.00019152707959612888
1.34	-0.00017535329018412938
1.35	-0.00015991495882122417
1.36	-0.00014518531554757173
1.37	-0.00013112999773305894
1.3800000000000001	-0.00011773286515622395
1.3900000000000001	-0.00010497018492533331
1.4000000000000001	-0.00009281822414865422
1.41	-0.00008124629004492524
1.42	-0.00007024039356775223
1.43	-0.000059779585781214156
1.44	-0.00004984291774938823
1.45	-0.00004040311028618692
1.46	-0.000031448076805920674
1.47	-0.00002295940047273475
1.48	-0.000014918664450773748
1.49	-7.301732442209019e-6
1.5	-9.819485794794469e-8
1.51	6.708077353076219e-6
1.52	0.000013133213241929564
1.53	0.000019198479786604328
1.54	0.000024912812940469913
1.55	0.000030290286583822086
1.56	0.000035344974596956394
1.57	0.0000400955429809384
1.58	0.00004454963664698552
1.59	0.00004871949262708595
1.6	0.0000526173479532267
1.61	0.00005625952529473633
1.62	0.00005965254179132555
1.6300000000000001	0.00006280700022004556
1.6400000000000001	0.00006573350335794777
1.6500000000000001	0.00006844627396042336
1.6600000000000001	0.00007095084683484787
1.67	0.00007325637676693683
1.68	0.00007537201854240555
1.69	0.00007731012209723296
1.7	0.00007907536900676553
1.71	0.00008067563599661312
1.72	0.00008211879979238602
1.73	0.00008341554723468756
1.74	0.0000845698208881367
1.75	0.00008558837343234608
1.76	0.00008647795754692831
1.77	0.00008724778904032119
1.78	0.00008790117221178187
1.79	0.00008844387448939247
1.8	0.00008888166330123552
1.81	0.00008922245807175308
1.82	0.00008946901343412399
1.83	0.00008962623601788675
1.84	0.00008969903245257979
1.85	0.00008969418362697487
1.86	0.00008961397220768398
1.87	0.0000894625551205524
1.8800000000000001	0.00008924408929142537
1.8900000000000001	0.0000889643589811796
1.9000000000000001	0.00008862524284661613
1.9100000000000001	0.00008823024687956758
1.92	0.00008778287707186664
1.93	0.00008728804803332253
1.94	0.00008674729369060046
1.95	0.00008616355658834214
1.96	0.0000855397792711895
1.97	0.00008488011983429381
1.98	0.00008418581905158368
1.99	0.00008345933324749739
2.	0.00008270311874647283
2.0100000000000002	0.00008192067754558688
2.02	0.00008111300202758346
2.0300000000000002	0.000080282130247845
2.04	0.00007943010026175432
2.05	0.00007855984677915322
2.06	0.00007767215253918122
2.07	0.00007676869693543713
2.08	0.00007585115936151966
2.09	0.00007492198552705478
2.1	0.00007398178198320343
2.11	0.00007303192159715361
2.12	0.00007207377723609325
2.13	0.00007110937440498951
2.14	0.0000701391722781396
2.15	0.00006916428266762014
2.16	0.00006818581738550727
2.17	0.0000672054420079089
2.18	0.00006622349307725751
2.19	0.00006524086090001701
2.2	0.00006425843578265129
2.21	0.00006327757603310198
2.22	0.0000622985167557641
2.23	0.00006132196105651045
2.24	0.00006034861204121366
2.25	0.000059379566629906
2.2600000000000002	0.00005841497658863704
2.27	0.000057455387497615956
2.2800000000000002	0.00005650134493705172
2.29	0.00005555372430322214
2.3000000000000003	0.00005461260943384002
2.31	0.00005367841398268698
2.32	0.00005275155160354448
2.33	0.00005183271071242046
2.34	0.00005092192029597958
2.35	0.000050019484103112764
2.36	0.00004912570588271101
2.37	0.000048241116922570585
2.38	0.00004736570241711509
2.39	0.00004649967509967335
2.4	0.00004564324770357428
2.41	0.00004479682011560951
2.42	0.00004396034305426008
2.43	0.000043133954391469644
2.44	0.00004231779199918197
2.45	0.00004151214647349553
2.46	0.00004071694187253749
2.47	0.00003993225497858963
2.48	0.00003915816257393384
2.49	0.00003839486491102125
2.5	0.00003764226591389671
2.5100000000000002	0.00003690039297677432
2.52	0.00003616927349386827
2.5300000000000002	0.000035449033561455256
2.54	0.00003473956239086181
2.5500000000000003	0.00003404084789547693
2.56	0.000033352877988689756
2.57	0.000032675718396601194
2.58	0.000032009248094803685
2.59	0.00003135342387160167
2.6	0.00003070820251529943
2.61	0.000030073601083049648
2.62	0.000029449491986769015
2.63	0.0000288358079072226
2.64	0.000028232481525175395
2.65	0.000027639491124611015
2.66	0.000027056705541788465
2.67	0.000026484039216185433
2.68	0.000025921406587279454
2.69	0.00002536875550191954
2.7	0.000024825953629263372
2.71	0.00002429290204584012
2.72	0.000023769501828178813
2.73	0.000023255677377883236
2.74	0.0000227512971163779
2.75	0.000022256252790162065
2.7600000000000002	0.000021770436145734884
2.77	0.000021293753975928225
2.7800000000000002	0.00002082607696237561
2.79	0.000020367290833043273
2.8000000000000003	0.000019917281315897337
2.81	0.00001947594244088795
2.82	0.000019043148313203773
2.83	0.000018618781340017375
2.84	0.00001820272392850141
2.85	0.000017794861344665917
2.86	0.000017395071993311075
2.87	0.000017003237138074452
2.88	0.000016619238042593694
2.89	0.00001624295448582152
2.9	0.000015874269809954395
2.91	0.00001551306587250382
2.92	0.000015159224530981391
2.93	0.00001481262274045861
2.94	0.000014473149221863089
2.95	0.000014140687793682353
2.96	0.000013815122274404
2.97	0.000013496328938485873
2.98	0.000013184202166057113
2.99	0.000012878628793217131
3.	0.000012579495656065382

==> AdS_fw_H_k10.dat <==
0.	0.
0.01	0.00446240413186246
0.02	0.00888535884690389
0.03	0.013249219564432733
0.04	0.017534341703757422
0.05	0.021721080684186392
0.06	0.02578979192502807
0.07	0.02972083084559091
0.08	0.03349455286518333
0.09	0.03707087716036263
0.1	0.04045876989028884
0.11	0.04364676097137086
0.12	0.04662338032001758
0.13	0.04935504652313227
0.14	0.051861245358431715
0.15	0.05413935127412704
0.16	0.05618673871842941
0.17	0.05798253512511785
0.18	0.05954966076260847
0.19	0.06089278888488528
0.2	0.062016592745932256
0.21	0.06291425347732718
0.22	0.06360653330442279
0.23	0.06410270233016555
0.24	0.06441203065750195
0.25	0.06453918538156854
0.26	0.06449988081624575
0.27	0.06430522826760404
0.28	0.06396633904171392
0.29	0.06349499862747095
0.3	0.06290137447499047
0.31	0.06219630821721291
0.32	0.06139064148707873
0.33	0.060499015029782166
0.34	0.059526951721108314
0.35000000000000003	0.058483773549096084
0.36	0.057378802501784405
0.37	0.05622641319081507
0.38	0.055028853931182925
0.39	0.05379342566148571
0.4	0.05252742932032119
0.41000000000000003	0.05124320799936152
0.42	0.04994100362290027
0.43	0.04862610026830536
0.44	0.04730378201294478
0.45	0.0459836933889506
0.46	0.04466501383702103
0.47000000000000003	0.04335128325261841
0.48	0.04204604153120505
0.49	0.04075626763319662
0.5	0.03948068676312076
0.51	0.03822146319045844
0.52	0.03698076118469065
0.53	0.03576327768881679
0.54	0.03456763122939204
0.55	0.033394973006490025
0.56	0.032246454220184365
0.5700000000000001	0.031124986495196072
0.58	0.0300292564370924
0.59	0.028959711076087958
0.6	0.027916797442397414
0.61	0.026902119501658897
0.62	0.025914504574494172
0.63	0.024953936916948492
0.64	0.024020400785067102
0.65	0.023114593307546692
0.66	0.02223550071872051
0.67	0.021382822125573228
0.68	0.02055625663508952
0.6900000000000001	0.01975590443869288
0.7000000000000001	0.018980903125153648
0.71	0.018230791367680993
0.72	0.017505107839484054
0.73	0.016803582161156985
0.74	0.01612548567956995
0.75	0.015470280688978127
0.76	0.014837429483636665
0.77	0.014226449336650482
0.78	0.013636725571885085
0.79	0.013067698492055734
0.8	0.01251880839987769
0.81	0.011989466665742679
0.8200000000000001	0.011479154097618908
0.8300000000000001	0.010987322571151054
0.84	0.010513423961983792
0.85	0.010056832692948913
0.86	0.00961710907362912
0.87	0.009193735960794232
0.88	0.008786196211214075
0.89	0.008393870075437812
0.9	0.00801638405894419
0.91	0.007653262060991282
0.92	0.007304027980837182
0.93	0.006968092925980218
0.9400000000000001	0.006645138704142127
0.9500000000000001	0.0063347343312848935
0.96	0.006036448823370505
0.97	0.005749737467973257
0.98	0.005474328500797895
0.99	0.005209836429161478
1.	0.004955875760381064
1.01	0.004711951777512128
1.02	0.00447783190183795
1.03	0.004253174330380223
1.04	0.004037637260160643
1.05	0.003830777126988467
1.06	0.003632394593582805
1.07	0.003442188561450319
1.08	0.003259857932097673
1.09	0.003085008687545977
1.1	0.0029174698165816866
1.11	0.0027569773885057023
1.12	0.0026032674726189156
1.1300000000000001	0.002455992461047834
1.1400000000000001	0.0023150055711375003
1.1500000000000001	0.0021800763430585585
1.16	0.0020509743169816654
1.17	0.0019273944163937622
1.18	0.0018092106448226834
1.19	0.0016962223891125606
1.2	0.0015882290361075285
1.21	0.0014849639079954399
1.22	0.0013863188821392142
1.23	0.0012921197712454906
1.24	0.0012021923880209118
1.25	0.00111630435971319
1.26	0.0010343629586714673
1.27	0.0009562172717859597
1.28	0.0008817163859468824
1.29	0.0008106583451957302
1.3	0.0007429636964109239
1.31	0.0006785019436221654
1.32	0.0006171425908591561
1.33	0.0005587105020056927
1.34	0.0005031376772957437
1.35	0.00045031147681737563
1.36	0.00040011926065865004
1.37	0.0003524094428470296
1.3800000000000001	0.0003071239079554212
1.3900000000000001	0.0002641655944961305
1.4000000000000001	0.00022343744098146223
1.41	0.00018480847488304072
1.42	0.00014822911017012188
1.43	0.00011361584977128379
1.44	0.0000808851966151011
1.45	0.00004992417620972196
1.46	0.00002069055987232414
1.47	-6.887358500347156e-6
1.48	-0.000032881285011542374
1.49	-0.00005738851131604789
1.5	-0.00008044492374496837
1.51	-0.00010211199418094438
1.52	-0.00012245119450661522
1.53	-0.0001415461739736057
1.54	-0.00015942735614797544
1.55	-0.00017614734196476703
1.56	-0.0001917587323590265
1.57	-0.00020633332658822646
1.58	-0.00021989684793601158
1.59	-0.0002324942180084535
1.6	-0.00024417035841162605
1.61	-0.0002549867890626963
1.62	-0.0002649651939322043
1.6300000000000001	-0.0002741438553017848
1.6400000000000001	-0.00028256105545307157
1.6500000000000001	-0.0002902694086646834
1.6600000000000001	-0.0002972871324224786
1.67	-0.0003036467762092981
1.68	-0.0003093808895079848
1.69	-0.00031453438056660774
1.7	-0.0003191224965966889
1.71	-0.00032317284357497944
1.72	-0.00032671302747822864
1.73	-0.0003297812967670436
1.74	-0.0003323903579407761
1.75	-0.0003345635599826323
1.76	-0.0003363242518758219
1.77	-0.0003377049337676696
1.78	-0.00033871614301161836
1.79	-0.00033937756812522967
1.8	-0.0003397088976260633
1.81	-0.00033973767661315017
1.82	-0.00033947259438999356
1.83	-0.0003389301968415655
1.84	-0.00033812702985283843
1.85	-0.0003370863732011901
1.86	-0.00033581534532222627
1.87	-0.00033432779854395745
1.8800000000000001	-0.0003326375851943951
1.8900000000000001	-0.000330764318868551
1.9000000000000001	-0.00032871378612063344
1.9100000000000001	-0.00032649753477185313
1.92	-0.00032412711264341934
1.93	-0.00032161898710405135
1.94	-0.0003189778186084467
1.95	-0.0003162131871588113
1.96	-0.0003133346727573522
1.97	-0.0003103560473434147
1.98	-0.0003072810222072102
1.99	-0.00030411750057608906
2.	-0.0003008733856774017
2.0100000000000002	-0.00029756014445867743
2.02	-0.00029418069093901694
2.0300000000000002	-0.0002907415028576989
2.04	-0.00028724905795400244
2.05	-0.00028371285597944985
2.06	-0.00028013514385618005
2.07	-0.0002765211905185748
2.08	-0.0002728762649010165
2.09	-0.00026920819147664243
2.1	-0.0002655186614255766
2.11	-0.000261811921466699
2.12	-0.00025809221831888925
2.13	-0.00025436595314015317
2.14	-0.0002506343564345941
2.15	-0.0002469008131454416
2.16	-0.00024316870821592534
2.17	-0.00023944323668337623
2.18	-0.0002357252493592817
2.19	-0.00023201740714923018
2.2	-0.00022832237095881031
2.21	-0.0002246443166673272
2.22	-0.00022098378421716702
2.23	-0.00021734282852443247
2.24	-0.00021372350450522593
2.25	-0.00021012912957917907
2.2600000000000002	-0.00020655999115745351
2.27	-0.00020301763915473987
2.2800000000000002	-0.0001995036234857292
2.29	-0.0001960205410121596
2.3000000000000003	-0.00019256847592285538
2.31	-0.00018914855935368862
2.32	-0.00018576192244053146
2.33	-0.00018241055962156614
2.34	-0.00017909439340942947
2.35	-0.00017581420961906938
2.36	-0.00017257079406543324
2.37	-0.00016936563977451184
2.38	-0.00016619854246579233
2.39	-0.00016307000506980468
2.4	-0.0001599805305170792
2.41	-0.00015693119661695944
2.42	-0.0001539217014696371
2.43	-0.00015095231805411661
2.44	-0.0001480233193494032
2.45	-0.00014513544133933092
2.46	-0.0001422883087961435
2.47	-0.0001394820094969137
2.48	-0.00013671663121871475
2.49	-0.00013399263045894312
2.5	-0.0001313095787862188
2.5100000000000002	-0.0001286674164894852
2.52	-0.000126066083857686
2.5300000000000002	-0.00012350581071412622
2.54	-0.00012098613199964327
2.5500000000000003	-0.00011850687218943574
2.56	-0.00011606785575870272
2.57	-0.0001136691304689157
2.58	-0.00011131020819449164
2.59	-0.0001089908240961205
2.6	-0.00010671071333449183
2.61	-0.00010446977917418396
2.62	-0.00010226752143044287
2.63	-0.00010010360802240311
2.64	-0.00009797770686919888
2.65	-0.00009588960825681735
2.66	-0.00009383880879079929
2.67	-0.00009182492744353837
2.68	-0.0000898475831874279
2.69	-0.00008790647966932315
2.7	-0.00008600111731737106
2.71	-0.0000841310812341806
2.72	-0.00008229595652236033
2.73	-0.00008049538210195792
2.74	-0.00007872886773116779
2.75	-0.00007699597698562333
2.7600000000000002	-0.00007529627344095764
2.77	-0.00007362934942599629
2.7800000000000002	-0.00007199472826190346
2.79	-0.00007039196202303571
2.8000000000000003	-0.00006882060278374938
2.81	-0.0000672802112025514
2.82	-0.0000657703273359876
2.83	-0.00006429049982475423
2.84	-0.00006284027730954767
2.85	-0.00006141920096984488
2.86	-0.00006002682989204919
2.87	-0.000058662715701344504
2.88	-0.00005732641002291483
2.89	-0.00005601744443693336
2.9	-0.00005473539863159919
2.91	-0.00005347983225010051
2.92	-0.00005225030493562571
2.93	-0.00005104634659696674
2.94	-0.00004986755850546669
2.95	-0.000048713512198072156
2.96	-0.00004758377921173003
2.97	-0.00004647789406907793
2.98	-0.000045395480127095343
2.99	-0.00004433612372845248
3.	-0.00004329941121581983

==> AdS_fw_H_k100.dat <==
0.	0.
0.01	0.000624933617640251
0.02	0.0012443209314715702
0.03	0.001855403020260403
0.04	0.002455420962773197
0.05	0.003041615837776397
0.06	0.003611228724036449
0.07	0.0041615007003198016
0.08	0.004689672845392898
0.09	0.005190110605492864
0.1	0.005664080944927196
0.11	0.0061099751954740685
0.12	0.006526184688911659
0.13	0.006907990683494148
0.14	0.007258138613933302
0.15	0.007576263841416892
0.16	0.007862001727132693
0.17	0.008112422948724928
0.18	0.008330753424342337
0.19	0.008517654388590116
0.2	0.008673787076073457
0.21	0.008798199787843693
0.22	0.008893811865481422
0.23	0.008961929717013385
0.24	0.009003859750466317
0.25	0.009020265219525241
0.26	0.009013352948295299
0.27	0.008984686606539912
0.28	0.008935829864022507
0.29	0.008868445318463576
0.3	0.008783958140486645
0.31	0.008683892428672312
0.32	0.008569772281601174
0.33	0.008443659382387341
0.34	0.00830632521126449
0.35000000000000003	0.008159078832999812
0.36	0.008003229312360494
0.37	0.007840798436734481
0.38	0.007672097459219911
0.39	0.007498150355535672
0.4	0.007319981101400654
0.41000000000000003	0.0071393237905802865
0.42	0.006956208233528304
0.43	0.006771374358744975
0.44	0.006585562094730575
0.45	0.006400124705618012
0.46	0.0062149434500218675
0.47000000000000003	0.006030512922189362
0.48	0.005847327716367714
0.49	0.005666365558276676
0.5	0.005487444658101918
0.51	0.005310866357501637
0.52	0.00513693199813404
0.53	0.004966298225230865
0.54	0.004798768955447363
0.55	0.004634503409012319
0.56	0.0044736608061545224
0.5700000000000001	0.004316646915317717
0.58	0.004163275789229751
0.59	0.004013608028833426
0.6	0.0038677042350715478
0.61	0.0037257866762262547
0.62	0.0035876896189652842
0.63	0.003453408997295708
0.64	0.003322940745224596
0.65	0.003196380088183767
0.66	0.003073583952185646
0.67	0.0029545085546674055
0.68	0.002839110113066219
0.6900000000000001	0.0027274004046056836
0.7000000000000001	0.002619257863021976
0.71	0.002514616481837698
0.72	0.002413410254575451
0.73	0.002315599312439388
0.74	0.0022210810561979384
0.75	0.0021297790243010846
0.76	0.002041616755198808
0.77	0.0019565249306344548
0.78	0.0018744170884472948
0.79	0.001795213909769962
0.8	0.0017188360757350919
0.81	0.0016451997256377025
0.8200000000000001	0.0015742318991830925
0.8300000000000001	0.0015058550942389439
0.84	0.0014399918086729394
0.85	0.001376553275009635
0.86	0.0013154777625970877
0.87	0.0012566922754402281
0.88	0.0012001238175439889
0.89	0.0011456846741048727
0.9	0.0010933224554596109
0.91	0.0010429700531365063
0.92	0.0009945603586638612
0.93	0.0009480101811241207
0.9400000000000001	0.0009032749274697893
0.9500000000000001	0.0008602939222075124
0.96	0.0008190064898439362
0.97	0.0007793357961186733
0.98	0.000741243787812216
0.99	0.0007046762529380238
1.	0.0006695789795095554
1.01	0.0006358822742164722
1.02	0.0006035535989255508
1.03	0.0005725449341797695
1.04	0.0005428082605221077
1.05	0.0005142811613008974
1.06	0.00048693577313162163
1.07	0.00046072983543511757
1.08	0.00043562108763222154
1.09	0.0004115541422862101
1.1	0.00038850511641850497
1.11	0.00036643700019296744
1.12	0.0003453127837734584
1.1300000000000001	0.0003250836509710174
1.1400000000000001	0.0003057291208434557
1.1500000000000001	0.00028721690609576273
1.16	0.0002695147194329288
1.17	0.0002525797572371501
1.18	0.00023639445506532636
1.19	0.00022093073215156468
1.2	0.00020616050772997194
1.21	0.00019204639936422655
1.22	0.00017857334862703502
1.23	0.00016571699542067557
1.24	0.00015345297964742557
1.25	0.00014174875653280355
1.26	0.00013059142452655117
1.27	0.00011995989740165136
1.28	0.00010983308893108606
1.29	0.00010018273924637027
1.3	0.00009099780521854006
1.31	0.0000822600700771649
1.32	0.00007395131705181346
1.33	0.0000660470608694956
1.34	0.00005853786066336349
1.35	0.00005140800706401015
1.36	0.00004464179070202837
1.37	0.00003821803776589492
1.3800000000000001	0.000032128689105165374
1.3900000000000001	0.000026360221127278718
1.4000000000000001	0.000020899110239674273
1.41	0.000015727078686711654
1.42	0.000010837258704141746
1.43	6.218028364636161e-6
1.44	1.8577657408659718e-6
1.45	-2.2592803925737493e-6
1.46	-6.138950945704818e-6
1.47	-9.791216126625699e-6
1.48	-0.000013226046143434422
1.49	-0.000016456992461267878
1.5	-0.000019489011528370302
1.51	-0.000022330641050024354
1.52	-0.00002499041873151302
1.53	-0.00002747998399433183
1.54	-0.00002980353214106549
1.55	-0.00003196836019051126
1.56	-0.00003398176516146689
1.57	-0.000035853726953988295
1.58	-0.00003758778655311122
1.59	-0.00003919016782512948
1.6	-0.00004066709463633743
1.61	-0.00004202710846342301
1.62	-0.00004327318851812887
1.6300000000000001	-0.00004441063162259135
1.6400000000000001	-0.000045444734598947
1.6500000000000001	-0.00004638279372252296
1.6600000000000001	-0.00004722730658098873
1.67	-0.00004798277021520462
1.68	-0.00004865368166603076
1.69	-0.00004924626061450336
1.7	-0.000049762592405236264
1.71	-0.000050206485023019374
1.72	-0.000050581746452642436
1.73	-0.00005089366672438337
1.74	-0.000051143978959348774
1.75	-0.000051335898324133405
1.76	-0.00005147263998533176
1.77	-0.00005155869224583704
1.78	-0.000051595487881426105
1.79	-0.00005158573280417426
1.8	-0.00005153213292615662
1.81	-0.00005143848607673662
1.82	-0.00005130596948378622
1.83	-0.00005113685229246563
1.84	-0.00005093340364793484
1.85	-0.00005069882757036457
1.86	-0.00005043408437990001
1.87	-0.00005014106927169704
1.8800000000000001	-0.00004982167744091155
1.8900000000000001	-0.000049478603007556095
1.9000000000000001	-0.000049112622671987105
1.9100000000000001	-0.00004872531205941773
1.92	-0.00004831824679506108
1.93	-0.00004789368386607962
1.94	-0.0000474522449909575
1.95	-0.00004699523325012812
1.96	-0.000046523951724024895
1.97	-0.00004604028330960699
1.98	-0.00004554471934417183
1.99	-0.000045038330981542505
2.	-0.000044522189375542095
2.0100000000000002	-0.00004399785789389239
2.02	-0.000043465718590958484
2.0300000000000002	-0.000042926645735003976
2.04	-0.00004238151359429257
2.05	-0.00004183161317588424
2.06	-0.00004127723531372783
2.07	-0.00004071908758056853
2.08	-0.00004015787754915146
2.09	-0.000039594664596007866
2.1	-0.0000390296637685824
2.11	-0.00003846344191810594
2.12	-0.00003789656589580914
2.13	-0.000037329898574320306
2.14	-0.000036763592374913716
2.15	-0.000036198095740261145
2.16	-0.00003563385711303436
2.17	-0.000035071573115476914
2.18	-0.00003451134473886011
2.19	-0.000033953521154027056
2.2	-0.000033398451531820784
2.21	-0.000032846692263154356
2.22	-0.00003229830241077288
2.23	-0.00003175354825749155
2.24	-0.00003121269608612544
2.25	-0.000030676184398981235
2.2600000000000002	-0.00003014403837158583
2.27	-0.000029616455398957784
2.2800000000000002	-0.000029093632876115542
2.29	-0.00002857591057068338
2.3000000000000003	-0.000028063286556031703
2.31	-0.000027555901278136768
2.32	-0.000027053895182974758
2.33	-0.00002655752569422642
2.34	-0.000026066769489081595
2.35	-0.000025581720222434573
2.36	-0.000025102471549179788
2.37	-0.00002462921254795747
2.38	-0.000024161903280417723
2.39	-0.000023700599231956468
2.4	-0.000023245355887969748
2.41	-0.000022796305912910566
2.42	-0.000022353396741495045
2.43	-0.0000219166529874963
2.44	-0.000021486099264687518
2.45	-0.00002106182196826062
2.46	-0.00002064375921800247
2.47	-0.000020231910915118647
2.48	-0.000019826276960814827
2.49	-0.00001942690608565393
2.5	-0.000019033729829741352
2.5100000000000002	-0.000018646728562539722
2.52	-0.00001826588265351178
2.5300000000000002	-0.000017891210446617793
2.54	-0.00001752263914702382
2.5500000000000003	-0.00001716013393439345
2.56	-0.000016803659988390363
2.57	-0.000016453211403531165
2.58	-0.000016108712878685298
2.59	-0.000015770118027575235
2.6	-0.000015437380463923395
2.61	-0.000015110475190387828
2.62	-0.000014789325876181136
2.63	-0.000014473877579451574
2.64	-0.000014164075358347335
2.65	-0.000013859879441604708
2.66	-0.000013561213648548615
2.67	-0.000013268016969092068
2.68	-0.00001298022839314805
2.69	-0.000012697796975083348
2.7	-0.000012420647614575644
2.71	-0.00001214871527575647
2.72	-0.000011881934922757281
2.73	-0.000011620247421712862
2.74	-0.00001136357947395011
2.75	-0.000011111863682799218
2.7600000000000002	-0.00001086503265159035
2.77	-0.000010623021521708535
2.7800000000000002	-0.000010385759343207178
2.79	-0.000010153177704194558
2.8000000000000003	-9.925208192778895e-6
2.81	-9.701782244795398e-6
2.82	-9.48283166153461e-6
2.83	-9.268288092014e-6
2.84	-9.058083185251067e-6
2.85	-8.852146314034352e-6
2.86	-8.650412314101847e-6
2.87	-8.452813744962589e-6
2.88	-8.25928316612564e-6
2.89	-8.069749211340306e-6
2.9	-7.884149936179279e-6
2.91	-7.702419470455482e-6
2.92	-7.5244919439818795e-6
2.93	-7.35029630702192e-6
2.94	-7.179773940757832e-6
2.95	-7.012861046822335e-6
2.96	-6.849493826848183e-6
2.97	-6.689602377669421e-6
2.98	-6.533131447636945e-6
2.99	-6.38001968030294e-6
3.	-6.230205719219625e-6

==> AdS_fw_H_k20.dat <==
0.	0.
0.01	0.00230367965197531
0.02	0.004586945869682626
0.03	0.0068396399743915984
0.04	0.009051603287371878
0.05	0.011212677129893111
0.06	0.013312702823224946
0.07	0.015341521688637037
0.08	0.017288975047399027
0.09	0.019134323894479388
0.1	0.020882222007969426
0.11	0.022526742839659247
0.12	0.024061959841338982
0.13	0.025470501710452526
0.14	0.0267624645548747
0.15	0.027936499728134122
0.16	0.02899125858375939
0.17	0.02991595198944229
0.18	0.03072244797888298
0.19	0.03141317409994481
0.2	0.0319905579004911
0.21	0.03245108638850951
0.22	0.032805503867689344
0.23	0.03305861410184419
0.24	0.03321522085478769
0.25	0.03327775488495779
0.26	0.03325434216369401
0.27	0.03315073565696022
0.28	0.032972688330720305
0.29	0.03272631119914494
0.3	0.03241685596070845
0.31	0.032049932362092005
0.32	0.03163115014997673
0.33	0.031168092619198794
0.34	0.03066360654902232
0.35000000000000003	0.030122512266866453
0.36	0.029549630100150336
0.37	0.02895240013279293
0.38	0.028331975033113625
0.39	0.027692127225931635
0.4	0.027036629136066182
0.41000000000000003	0.026371865015428583
0.42	0.025697950730909105
0.43	0.025017613976490112
0.44	0.024333582446153985
0.45	0.02365084082473449
0.46	0.02296895701902204
0.47000000000000003	0.022289755926658446
0.48	0.02161506244528552
0.49	0.02094848021135697
0.5	0.020289343888177942
0.51	0.01963876687786551
0.52	0.018997862582536714
0.53	0.018369053245524177
0.54	0.01775161989124316
0.55	0.017146152385324503
0.56	0.016553240593399028
0.5700000000000001	0.015974383210393982
0.58	0.015408897740925218
0.59	0.014857010518904992
0.6	0.014318947878245572
0.61	0.013795532624742757
0.62	0.013286156031671863
0.63	0.012790805844191747
0.64	0.012309469807461247
0.65	0.011842502478917421
0.66	0.011389378066529642
0.67	0.010949937590545477
0.68	0.010524022071212499
0.6900000000000001	0.01011167823320958
0.7000000000000001	0.009712459110580475
0.71	0.009326123441800234
0.72	0.008952429965343895
0.73	0.00859123465668812
0.74	0.008242160122505723
0.75	0.007904926206471104
0.76	0.007579252752258677
0.77	0.007264886752590705
0.78	0.006961510042474606
0.79	0.006668831605965646
0.8	0.006386560427119097
0.81	0.006114389467245141
0.8200000000000001	0.005852050142242166
0.8300000000000001	0.00559925784526348
0.84	0.005355727969462383
0.85	0.0051211349955069445
0.86	0.004895251594029795
0.87	0.0046778095231783294
0.88	0.004468540541099948
0.89	0.004267122661497207
0.9	0.004073362884740276
0.91	0.003887014466754487
0.92	0.0037078306634651705
0.93	0.003535505867385663
0.9400000000000001	0.0033698757432180882
0.9500000000000001	0.0032107170922525755
0.96	0.003057806715779255
0.97	0.002910862189777339
0.98	0.0027697432309722377
0.99	0.00263425033077845
1.	0.0025041839806104653
1.01	0.0023792878752752237
1.02	0.0022594420214378007
1.03	0.002144469629155713
1.04	0.0020341939084864797
1.05	0.0019283852120416016
1.06	0.0018269407503030185
1.07	0.0017297048763066552
1.08	0.0016365219430884348
1.09	0.0015471880819012554
1.1	0.0014616151562772796
1.11	0.0013796668079656413
1.12	0.0013012066787154754
1.1300000000000001	0.001226055017800225
1.1400000000000001	0.0011541362164349924
1.1500000000000001	0.0010853312733591896
1.16	0.0010195211873122306
1.17	0.0009565482888879012
1.18	0.000896347712229485
1.19	0.0008388159233346411
1.2	0.00078384938820103
1.21	0.0007313103572729107
1.22	0.0006811431983227028
1.23	0.0006332580635694247
1.24	0.0005875651052320977
1.25	0.0005439443576131559
1.26	0.0005023481380148362
1.27	0.0004626986458227903
1.28	0.0004249180804226701
1.29	0.0003889022344461383
1.3	0.000354610276734434
1.31	0.0003219749693748053
1.32	0.0002909290744545008
1.33	0.00026138227144957647
1.34	0.00023329963810295
1.35	0.00020662316954634828
1.36	0.00018129486091149598
1.37	0.00015723657896186656
1.3800000000000001	0.00013441849854473878
1.3900000000000001	0.00011279066613913971
1.4000000000000001	0.00009230312822409601
1.41	0.00007288841362724716
1.42	0.00005452109353956073
1.43	0.000037158221500619305
1.44	0.000020756851050003286
1.45	5.25881568297663e-6
1.46	-9.357522998834546e-6
1.47	-0.000023129023438121007
1.48	-0.00003609254407757568
1.49	-0.00004829814758956514
1.5	-0.000059764206495233584
1.51	-0.0000705222975454045
1.52	-0.00008060399749089788
1.53	-0.00009005232288775969
1.54	-0.00009888283475949634
1.55	-0.00010712253393484021
1.56	-0.00011479842124252322
1.57	-0.00012194739577828955
1.58	-0.00012858260079705243
1.59	-0.00013472707782073777
1.6	-0.00014040386837127147
1.61	-0.0001456445674429005
1.62	-0.00015046024169630213
1.6300000000000001	-0.0001548705112644742
1.6400000000000001	-0.00015889499628041464
1.6500000000000001	-0.0001625606986687951
1.6600000000000001	-0.00016587690405427016
1.67	-0.00016886027985316848
1.68	-0.0001715274934818178
1.69	-0.00017390157443359874
1.7	-0.00017599028321696746
1.71	-0.00017780774241743166
1.72	-0.0001793680746204995
1.73	-0.0001806908779413642
1.74	-0.00018178260922397434
1.75	-0.0001826552008419623
1.76	-0.00018332058516896304
1.77	-0.00018379540009678496
1.78	-0.00018408499027361598
1.79	-0.00018419940586581938
1.8	-0.000184148697039759
1.81	-0.00018394695133904838
1.82	-0.00018359856660190015
1.83	-0.00018311197804377738
1.84	-0.00018249562088014316
1.85	-0.00018176138853216706
1.86	-0.0001809128747273231
1.87	-0.00017995713139879138
1.8800000000000001	-0.00017890121047975285
1.8900000000000001	-0.00017775512057651246
1.9000000000000001	-0.0001765217742798759
1.9100000000000001	-0.00017520704085377385
1.92	-0.00017381678956213662
1.93	-0.00017235941250971158
1.94	-0.00017083724698328557
1.95	-0.00016925515311046234
1.96	-0.00016761799101884533
1.97	-0.00016593276883486755
1.98	-0.00016420133948777187
1.99	-0.00016242770390563033
2.	-0.00016061586301651483
2.0100000000000002	-0.00015877164226811292
2.02	-0.00015689648826103507
2.0300000000000002	-0.000154993672115507
2.04	-0.00015306646495175455
2.05	-0.00015111968361756822
2.06	-0.00014915443521458315
2.07	-0.00014717337257199995
2.08	-0.00014517914851901805
2.09	-0.0001431757216682765
2.1	-0.00014116391675216109
2.11	-0.00013914586428649645
2.12	-0.00013712369478710703
2.13	-0.0001351006383520718
2.14	-0.0001330772860820592
2.15	-0.00013105532865999254
2.16	-0.00012903645676879425
2.17	-0.00012702328375473334
2.18	-0.0001250162085720484
2.19	-0.0001230165528383242
2.2	-0.00012102563817114519
2.21	-0.0001190455573192917
2.22	-0.00011707655231667436
2.23	-0.00011511963632839959
2.24	-0.00011317582251957364
2.25	-0.00011124676564115072
2.2600000000000002	-0.00010933258063805019
2.27	-0.00010743402404103961
2.2800000000000002	-0.00010555185238088601
2.29	-0.0001036873532500907
2.3000000000000003	-0.00010184053969299349
2.31	-0.00010001195581566823
2.32	-0.00009820214572418861
2.33	-0.00009641209049857663
2.34	-0.00009464172248137859
2.35	-0.00009289141098908874
2.36	-0.00009116152533820165
2.37	-0.00008945279191624488
2.38	-0.0000877650801402664
2.39	-0.0000860986164983473
2.4	-0.00008445362747856866
2.41	-0.00008283062896252273
2.42	-0.0000812294422873752
2.43	-0.00007965017818380247
2.44	-0.00007809294738248145
2.45	-0.00007655809285155013
2.46	-0.0000750454001892391
2.47	-0.00007355488723124033
2.48	-0.00007208657181324588
2.49	-0.00007064065589347274
2.5	-0.00006921689953607797
2.5100000000000002	-0.00006781524692774343
2.52	-0.00006643564225515124
2.5300000000000002	-0.00006507817346879525
2.54	-0.00006374258348602085
2.5500000000000003	-0.00006242875898798517
2.56	-0.00006113658665584549
2.57	-0.000059866063217988406
2.58	-0.00005861692128944996
2.59	-0.00005738900353249575
2.6	-0.00005618215260939109
2.61	-0.000054996293190235626
2.62	-0.00005383115312632712
2.63	-0.00005268654227679751
2.64	-0.00005156227050077863
2.65	-0.0000504582064682279
2.66	-0.000049374077703121395
2.67	-0.00004830967054026097
2.68	-0.00004726477131444816
2.69	-0.00004623920609536834
2.7	-0.0000452327055889861
2.71	-0.00004424504023614975
2.72	-0.00004327598047770746
2.73	-0.00004232532091206103
2.74	-0.00004139279815948376
2.75	-0.00004047817299780259
2.7600000000000002	-0.000039581206204844296
2.77	-0.00003870167010087599
2.7800000000000002	-0.00003783930930430824
2.79	-0.000036993879975991905
2.8000000000000003	-0.00003616513827677773
2.81	-0.00003535284179551027
2.82	-0.000034556744693849086
2.83	-0.0000337766025614475
2.84	-0.00003301217098795881
2.85	-0.00003226319898072752
2.86	-0.000031529451344639305
2.87	-0.000030810686302270925
2.88	-0.000030106662076199277
2.89	-0.000029417124060452503
2.9	-0.00002874184843757559
2.91	-0.000028080598561564702
2.92	-0.000027433137786416255
2.93	-0.000026799211864255122
2.94	-0.000026178608791697473
2.95	-0.00002557109896348805
2.96	-0.000024976452774371716
2.97	-0.000024394419468051426
2.98	-0.000023824799050730528
2.99	-0.000023267370377570504
3.	-0.00002272191230373291

==> AdS_fw_H_k40.dat <==
0.	-4.336808689942018e-19
0.01	0.0012869914651005866
0.02	0.002562567175907269
0.03	0.0038210476816170494
0.04	0.005056753531426928
0.05	0.0062640052745339065
0.06	0.007437123460134984
0.07	0.008570428637427165
0.08	0.009658241355607448
0.09	0.01068896406682451
0.1	0.011665202656143006
0.11	0.012583644911579263
0.12	0.013440978621149614
0.13	0.014227490624393213
0.14	0.014948830037194431
0.15	0.015604245026960468
0.16	0.016192983761098522
0.17	0.016709015404243653
0.18	0.01715897872768405
0.19	0.017544233499935773
0.2	0.017866139489514873
0.21	0.01812273581380767
0.22	0.018320031152911847
0.23	0.018460713535795342
0.24	0.018547470991426104
0.25	0.018581666603399598
0.26	0.01856784332420524
0.27	0.01850921916095997
0.28	0.01840901212078072
0.29	0.018270642623339634
0.3	0.018097045298176365
0.31	0.017891357187385774
0.32	0.01765671533306272
0.33	0.0173973622605527
0.34	0.017114887335399682
0.35000000000000003	0.016811985406398274
0.36	0.016491351322343077
0.37	0.016157146215156837
0.38	0.015810012137254765
0.39	0.015452057424180207
0.4	0.015085390411476515
0.41000000000000003	0.014713580686939055
0.42	0.014336690832958356
0.43	0.01395624468417696
0.44	0.013573766075237411
0.45	0.013192041163417899
0.46	0.012810826531671066
0.47000000000000003	0.012431141085585202
0.48	0.012054003730748598
0.49	0.011681427894245085
0.5	0.011313040151569188
0.51	0.010949461599710967
0.52	0.010591313335660496
0.53	0.010239947989753062
0.54	0.009894962512295422
0.55	0.009556685386939554
0.56	0.009225445097337437
0.5700000000000001	0.008902077866559235
0.58	0.008586201343071472
0.59	0.008277940914758843
0.6	0.007977421969506057
0.61	0.007685102937507972
0.62	0.007400642947415078
0.63	0.0071240341701880126
0.64	0.006855268776787417
0.65	0.006594543578068437
0.66	0.006341564249139409
0.67	0.00609624110500317
0.68	0.005858484460662563
0.6900000000000001	0.005628319229610691
0.7000000000000001	0.00540549528896402
0.71	0.005189877114329288
0.72	0.004981329181313221
0.73	0.0047797699701195955
0.74	0.00458498834991929
0.75	0.004396827194480219
0.76	0.0042151293775703
0.77	0.004039752646603385
0.78	0.0038705190522430833
0.79	0.0037072655187989365
0.8	0.003549828970580487
0.81	0.0033980371217759786
0.8200000000000001	0.003251739790864774
0.8300000000000001	0.0031107775862049417
0.84	0.002974991116154545
0.85	0.0028441979116097024
0.86	0.0027182708893752
0.87	0.002597059888793882
0.88	0.002480414749208588
0.89	0.002368155100194124
0.9	0.0022601730747685844
0.91	0.0021563305961820275
0.92	0.0020564895876845073
0.93	0.0019604789361073152
0.9400000000000001	0.0018682068156867832
0.9500000000000001	0.0017795483642404747
0.96	0.0016943787195859553
0.97	0.001612539809899689
0.98	0.001533953266496778
0.99	0.0014585075110512278
1.	0.0013860909652370404
1.01	0.00131656022256461
1.02	0.0012498482641369944
1.03	0.0011858562428936404
1.04	0.0011244853117739974
1.05	0.0010656070168133
1.06	0.001009163960616892
1.07	0.000955069138885906
1.08	0.0009032355473214738
1.09	0.000853549181466697
1.1	0.0008059608372439513
1.11	0.0007603943104175811
1.12	0.0007167733967519299
1.1300000000000001	0.0006749976036504236
1.1400000000000001	0.0006350247305826938
1.1500000000000001	0.0005967882886574538
1.16	0.0005602217889834164
1.17	0.000525237104811917
1.18	0.0004917980402519948
1.19	0.00045984676155531303
1.2	0.0004293254349735337
1.21	0.0004001570853914287
1.22	0.0003723106769743089
1.23	0.0003457360325205931
1.24	0.00032038297482870053
1.25	0.0002961844817060749
1.26	0.0002731139589385017
1.27	0.00025112796732079017
1.28	0.00023018306764775037
1.29	0.00021022105470816965
1.3	0.00019121916170528855
1.31	0.00017313985583632487
1.32	0.0001559456042984973
1.33	0.0001395859698504274
1.34	0.00012404148590336905
1.35	0.00010927978142997877
1.36	0.00009526848540291266
1.37	0.00008196397630069112
1.3800000000000001	0.00006934963378776296
1.3900000000000001	0.00005739758703443955
1.4000000000000001	0.000046079965211032496
1.41	0.00003535910823816127
1.42	0.00002522085023570612
1.43	0.00001564123607385626
1.44	6.596310622800257e-6
1.45	-1.9463848060401797e-6
1.46	-9.998900360203055e-6
1.47	-0.00001758178974599323
1.48	-0.000024715606669715572
1.49	-0.00003142828063778646
1.5	-0.00003773003923635454
1.51	-0.000043638485851680425
1.52	-0.00004917122387002363
1.53	-0.00005435224556569725
1.54	-0.00005919020988168818
1.55	-0.00006370016464903581
1.56	-0.0000678971576987793
1.57	-0.00007180176367804943
1.58	-0.00007542129287535764
1.59	-0.00007876858239530733
1.6	-0.00008185646934250176
1.61	-0.00008470256573470667
1.62	-0.00008731302379809695
1.6300000000000001	-0.00008969877067201073
1.6400000000000001	-0.00009187073349578546
1.6500000000000001	-0.00009384395933355772
1.6600000000000001	-0.00009562360742994757
1.67	-0.00009721895695437332
1.68	-0.0000986392870762537
1.69	-0.00009989742695818294
1.7	-0.00010099768577913359
1.71	-0.00010194792271125356
1.72	-0.00010275599692669121
1.73	-0.00010343282217891846
1.74	-0.00010398198122623021
1.75	-0.00010441011140824481
1.76	-0.00010472385006458126
1.77	-0.00010493245890467432
1.78	-0.00010503890115039953
1.79	-0.00010504876439344898
1.8	-0.00010496763622551474
1.81	-0.00010480335538143163
1.82	-0.00010455835785249155
1.83	-0.00010423733077312924
1.84	-0.00010384496127777972
1.85	-0.0001033878641765943
1.86	-0.00010286802785800436
1.87	-0.00010228936838615837
1.8800000000000001	-0.0001016558018252043
1.8900000000000001	-0.00010097289186240468
1.9000000000000001	-0.00010024224788954765
1.9100000000000001	-0.00009946712692153546
1.92	-0.00009865078597327072
1.93	-0.00009779788748097098
1.94	-0.00009690972086969733
1.95	-0.0000959889809858258
1.96	-0.0000950383626757328
1.97	-0.00009406175698092184
1.98	-0.00009306018407459092
1.99	-0.00009203586032506555
2.	-0.00009099100210067105
2.0100000000000002	-0.0000899288414457163
2.02	-0.00008885017278214977
2.0300000000000002	-0.00008775680620790326
2.04	-0.00008665055182090897
2.05	-0.00008553407984778242
2.06	-0.00008440799620629825
2.07	-0.0000832737669429151
2.08	-0.00008213285810409129
2.09	-0.00008098746202283368
2.1	-0.00007983802794443305
2.11	-0.00007868573140072866
2.12	-0.00007753174792355952
2.13	-0.00007637786433889671
2.14	-0.00007522440036679482
2.15	-0.00007407228702144031
2.16	-0.00007292245531701958
2.17	-0.00007177634892448854
2.18	-0.00007063418113855633
2.19	-0.00006949667791070172
2.2	-0.00006836456519240325
2.21	-0.00006723899713134587
2.22	-0.00006612010020431953
2.23	-0.00006500842908432043
2.24	-0.00006390453844434463
2.25	-0.00006280933896896028
2.2600000000000002	-0.00006172288691496292
2.27	-0.00006064559455072003
2.2800000000000002	-0.00005957787414459902
2.29	-0.00005852043241008426
2.3000000000000003	-0.00005747326939237948
2.31	-0.000056436679581805394
2.32	-0.000055410957468682626
2.33	-0.00005439663959542775
2.34	-0.00005339368157942717
2.35	-0.00005240228109016314
2.36	-0.00005142263579711801
2.37	-0.0000504551409441005
2.38	-0.0000494997175965359
2.39	-0.000048556484394175704
2.4	-0.000047625559976771745
2.41	-0.00004670722290103877
2.42	-0.00004580136792298005
2.43	-0.000044908049715561865
2.44	-0.00004402732295175067
2.45	-0.00004315937043261164
2.46	-0.000042304067451772785
2.47	-0.00004146141743096089
2.48	-0.00004063142379190283
2.49	-0.000039814191337178735
2.5	-0.000039009581555320805
2.5100000000000002	-0.0000382175573157144
2.52	-0.00003743808148774509
2.5300000000000002	-0.00003667119589844418
2.54	-0.00003591675287649294
2.5500000000000003	-0.00003517468370821845
2.56	-0.000034444919679947904
2.57	-0.00003372745231439542
2.58	-0.000033022128566946236
2.59	-0.000032328855629372685
2.6	-0.00003164754069344701
2.61	-0.0000309781356293042
2.62	-0.000030320485079008788
2.63	-0.000029674478362988097
2.64	-0.000029040004801669275
2.65	-0.000028416985533080092
2.66	-0.000027805265333007094
2.67	-0.000027204720794837383
2.68	-0.000026615228511957974
2.69	-0.000026036686329301916
2.7	-0.000025468941088091916
2.71	-0.000024911860881096667
2.72	-0.000024365313801084836
2.73	-0.000023829180573713946
2.74	-0.0000233033116057083
2.75	-0.00002278756993668112
2.7600000000000002	-0.000022281818606245522
2.77	-0.000021785926316413235
2.7800000000000002	-0.000021299748179439434
2.79	-0.000020823144969977917
2.8000000000000003	-0.00002035597746268239
2.81	-0.00001989810651486097
2.82	-0.000019449392785451336
2.83	-0.000019009697016045474
2.84	-0.00001857887994823546
2.85	-0.000018156797996167325
2.86	-0.000017743317959857438
2.87	-0.000017338302311876188
2.88	-0.000016941613524794
2.89	-0.00001655310631369596
2.9	-0.00001617265401163191
2.91	-0.000015800122194166316
2.92	-0.00001543537643686373
2.93	-0.000015078271945564717
2.94	-0.000014728688813447309
2.95	-0.000014386496763965566
2.96	-0.000014051565520573595
2.97	-0.000013723752503962416
2.98	-0.000013402944661454388
2.99	-0.000013089016637608788
3.	-0.000012781843076984935

==> AdS_fx0_H_k20.dat <==
0.	-0.04962107974681375
0.01	-0.04961876321728711
0.02	-0.04961181319063555
0.03	-0.04960022835686406
0.04	-0.04958400654669507
0.05	-0.049563144752572855
0.06	-0.049537639157936755
0.07	-0.04950748517463099
0.08	-0.04947267748828213
0.09	-0.04943321011143965
0.1	-0.04938907644424017
0.11	-0.04934026934232221
0.12	-0.049286781191686384
0.13	-0.04922860399016486
0.14	-0.04916572943513507
0.15	-0.04909814901708533
0.16	-0.049025854118614515
0.17	-0.048948836118424946
0.18	-0.048867086499845884
0.19	-0.048780596963406773
0.2	-0.04868935954296212
0.21	-0.04859336672485601
0.22	-0.04849261156960232
0.23	-0.048387087835547286
0.24	-0.04827679010397434
0.25	-0.048161713905106734
0.26	-0.048041855844461655
0.27	-0.04791721372901025
0.28	-0.04778778669260126
0.29	-0.047653575320111156
0.3	-0.04751458176979229
0.31	-0.047370809893300295
0.32	-0.04722226535289489
0.33	-0.047068955735322764
0.34	-0.04691089066190817
0.35000000000000003	-0.046748081894395395
0.36	-0.04658054343610813
0.37	-0.04640829162801261
0.38	-0.04623134523929595
0.39	-0.046049725552095785
0.4	-0.04586345644004451
0.41000000000000003	-0.04567256444031884
0.42	-0.04547707881891467
0.43	-0.04527703162889655
0.44	-0.045072457761401744
0.45	-0.04486339498920993
0.46	-0.0446498840027205
0.47000000000000003	-0.04443196843821177
0.48	-0.04420969489828753
0.49	-0.04398311296444825
0.5	-0.043752275201755855
0.51	-0.043517237155591866
0.52	-0.04327805734053947
0.53	-0.04303479722145007
0.54	-0.04278752118678401
0.55	-0.042536296514343645
0.56	-0.042281193329544574
0.5700000000000001	-0.0420222845563964
0.58	-0.041759645861390436
0.59	-0.041493355590514945
0.6	-0.04122349469964112
0.61	-0.04095014667854434
0.62	-0.04067339746884413
0.63	-0.040393335376164914
0.64	-0.04011005097683544
0.65	-0.03982363701945975
0.66	-0.039534188321705584
0.67	-0.039241801662667226
0.68	-0.038946575671169784
0.6900000000000001	-0.03864861071038932
0.7000000000000001	-0.03834800875917008
0.71	-0.038044873290424046
0.72	-0.0377393091470011
0.73	-0.03743142241541957
0.74	-0.03712132029784598
0.75	-0.03680911098271149
0.76	-0.03649490351434863
0.77	-0.036178807662027405
0.78	-0.03586093378876311
0.79	-0.035541392720261085
0.8	-0.03522029561435447
0.81	-0.034897753831280985
0.8200000000000001	-0.034573878805133774
0.8300000000000001	-0.0342487819168091
0.84	-0.03392257436876054
0.85	-0.03359536706185544
0.86	-0.033267270474614696
0.87	-0.03293839454510141
0.88	-0.03260884855570824
0.89	-0.0322787410210764
0.9	-0.031948179579362815
0.91	-0.0316172708870544
0.92	-0.031286120517511014
0.93	-0.030954832863401272
0.9400000000000001	-0.03062351104317742
0.9500000000000001	-0.030292256811717908
0.96	-0.029961170475248853
0.97	-0.029630350810637886
0.98	-0.02929989498913694
0.99	-0.028969898504633378
1.	-0.028640455106452592
1.01	-0.02831165673673883
1.02	-0.027983593472425565
1.03	-0.027656353471791337
1.04	-0.02733002292558287
1.05	-0.02700468601267283
1.06	-0.02668042486020679
1.07	-0.026357319508181
1.08	-0.026035447878380986
1.09	-0.025714885747599617
1.1	-0.025395706725043158
1.11	-0.025077982233824108
1.12	-0.024761781496430706
1.1300000000000001	-0.02444717152405533
1.1400000000000001	-0.024134217109656467
1.1500000000000001	-0.023822980824622572
1.16	-0.023513523018900896
1.17	-0.023205901824448857
1.18	-0.022900173161862256
1.19	-0.022596390750030556
1.2	-0.0222946061186676
1.21	-0.02199486862356378
1.22	-0.021697225464404727
1.23	-0.02140172170500117
1.24	-0.02110840029577468
1.25	-0.020817302098344755
1.26	-0.020528465912064184
1.27	-0.02024192850235137
1.28	-0.0199577246306708
1.29	-0.019675887086015715
1.3	-0.01939644671775025
1.31	-0.019119432469672206
1.32	-0.018844871415161488
1.33	-0.018572788793283803
1.34	-0.01830320804572384
1.35	-0.018036150854427082
1.36	-0.017771637179834647
1.37	-0.017509685299600675
1.3800000000000001	-0.017250311847687536
1.3900000000000001	-0.01699353185373952
1.4000000000000001	-0.016739358782641375
1.41	-0.016487804574173794
1.42	-0.01623887968268363
1.43	-0.01599259311669232
1.44	-0.015748952478371717
1.45	-0.015507964002821917
1.46	-0.015269632597091444
1.47	-0.015033961878885213
1.48	-0.014800954214911195
1.49	-0.01457061075882152
1.5	-0.01434293148870888
1.51	-0.0141179152441236
1.52	-0.013895559762581436
1.53	-0.013675861715536164
1.54	-0.013458816743795461
1.55	-0.013244419492362025
1.56	-0.013032663644685707
1.57	-0.012823541956315692
1.58	-0.012617046287944815
1.59	-0.012413167637841067
1.6	-0.012211896173663762
1.61	-0.012013221263664383
1.62	-0.011817131507274098
1.6300000000000001	-0.011623614765081839
1.6400000000000001	-0.0114326581882086
1.6500000000000001	-0.01124424824708472
1.6600000000000001	-0.011058370759638551
1.67	-0.01087501091890548
1.68	-0.010694153320067375
1.69	-0.010515781986932964
1.7	-0.010339880397870128
1.71	-0.010166431511201291
1.72	-0.009995417790073423
1.73	-0.009826821226813826
1.74	-0.009660623366782866
1.75	-0.009496805331734618
1.76	-0.009335347842695865
1.77	-0.009176231242373427
1.78	-0.009019435517099418
1.79	-0.008864940318323161
1.8	-0.008712724983657995
1.81	-0.0085627685574905
1.82	-0.00841504981115879
1.83	-0.008269547262705911
1.84	-0.008126239196213497
1.85	-0.007985103680720194
1.86	-0.00784611858872841
1.87	-0.00770926161430248
1.8800000000000001	-0.007574510290760309
1.8900000000000001	-0.007441842007960206
1.9000000000000001	-0.007311234029183672
1.9100000000000001	-0.007182663507614587
1.92	-0.007056107502414496
1.93	-0.0069315429943933625
1.94	-0.00680894690127464
1.95	-0.006688296092553248
1.96	-0.0065695674039446235
1.97	-0.006452737651422921
1.98	-0.006337783644846318
1.99	-0.006224682201166985
2.	-0.006113410157223751
2.0100000000000002	-0.006003944382115202
2.02	-0.005896261789151062
2.0300000000000002	-0.005790339347380131
2.04	-0.005686154092693161
2.05	-0.005583683138499206
2.06	-0.005482903685974645
2.07	-0.005383793033884334
2.08	-0.005286328587974651
2.09	-0.005190487869939061
2.1	-0.005096248525956994
2.11	-0.005003588334807703
2.12	-0.004912485215561126
2.13	-0.004822917234848665
2.14	-0.0047348626137171165
2.15	-0.004648299734070043
2.16	-0.004563207144701107
2.17	-0.0044795635669249755
2.18	-0.004397347899811768
2.19	-0.0043165392250317835
2.2	-0.004237116811318002
2.21	-0.004159060118554281
2.22	-0.004082348801497927
2.23	-0.004006962713145907
2.24	-0.003932881907754351
2.25	-0.003860086643521911
2.2600000000000002	-0.0037885573849474746
2.27	-0.003718274804873719
2.2800000000000002	-0.0036492197862279764
2.29	-0.0035813734234726976
2.3000000000000003	-0.003514717023777529
2.31	-0.003449232107925925
2.32	-0.003384900410968904
2.33	-0.003321703882639137
2.34	-0.0032596246875383796
2.35	-0.003198645205111567
2.36	-0.0031387480294206623
2.37	-0.0030799159687316248
2.38	-0.0030221320449275485
2.39	-0.0029653794927608523
2.4	-0.0029096417589576174
2.41	-0.002854902501186466
2.42	-0.0028011455869043317
2.43	-0.0027483550920913307
2.44	-0.0026965152998862795
2.45	-0.0026456106991342623
2.46	-0.0025956259828570755
2.47	-0.0025465460466571757
2.48	-0.002498355987064992
2.49	-0.0024510410998390937
2.5	-0.002404586878228354
2.5100000000000002	-0.002358979011204417
2.52	-0.0023142033816723677
2.5300000000000002	-0.0022702460646670344
2.54	-0.0022270933255416738
2.5500000000000003	-0.0021847316181550676
2.56	-0.002143147583062885
2.57	-0.0021023280457182114
2.58	-0.0020622600146856076
2.59	-0.0020229306798728516
2.6	-0.0019843274107834417
2.61	-0.0019464377547928366
2.62	-0.0019092494354505816
2.63	-0.0018727503508101546
2.64	-0.00183692857178777
2.65	-0.0018017723405509712
2.66	-0.0017672700689372583
2.67	-0.0017334103369029074
2.68	-0.001700181891001308
2.69	-0.001667573642890071
2.7	-0.0016355746678658946
2.71	-0.001604174203425539
2.72	-0.0015733616478513057
2.73	-0.0015431265588190593
2.74	-0.0015134586520265218
2.75	-0.0014843477998396758
2.7600000000000002	-0.0014557840299545771
2.77	-0.0014277575240721511
2.7800000000000002	-0.0014002586165831076
2.79	-0.0013732777932604315
2.8000000000000003	-0.0013468056899564407
2.81	-0.0013208330913019326
2.82	-0.0012953509294043757
2.83	-0.001270350282542731
2.84	-0.0012458223738560773
2.85	-0.0012217585700238021
2.86	-0.0011981503799346146
2.87	-0.0011749894533426171
2.88	-0.001152267579507896
2.89	-0.0011299766858200472
2.9	-0.001108108836402768
2.91	-0.0010866562306981334
2.92	-0.0010656112020291089
2.93	-0.0010449662161393003
2.94	-0.0010247138697091229
2.95	-0.0010048468888476597
2.96	-0.0009853581275598895
2.97	-0.000966240566189116
2.98	-0.0009474873098346487
2.99	-0.0009290915867449088
3.	-0.0009110467466868014
3.0100000000000002	-0.0008933462592916633
3.02	-0.0008759837123790646
3.0300000000000002	-0.0008589528102594433
3.04	-0.0008422473720168902
3.0500000000000003	-0.0008258613297737442
3.06	-0.0008097887269384187
3.0700000000000003	-0.0007940237164385827
3.08	-0.0007785605589413838
3.09	-0.0007633936210630657
3.1	-0.000748517373569868
3.11	-0.0007339263895728579
3.12	-0.0007196153427187603
3.13	-0.0007055790053793597
3.14	-0.00069181224684193
3.15	-0.0006783100315031436
3.16	-0.0006650674170690448
3.17	-0.0006520795527635355
3.18	-0.0006393416775478236
3.19	-0.0006268491183534244
3.2	-0.000614597288330933
3.21	-0.0006025816851170439
3.22	-0.0005907978891219899
3.23	-0.0005792415618396656
3.24	-0.00056790844418231
3.25	-0.000556794354841986
3.2600000000000002	-0.0005458951886803861
3.27	-0.0005352069151489124
3.2800000000000002	-0.0005247255767404442
3.29	-0.0005144472874742043
3.3000000000000003	-0.000504368231415168
3.31	-0.0004944846612288208
3.3200000000000003	-0.00048479289677255964
3.33	-0.0004752893237241768
3.34	-0.0004659703922483667
3.35	-0.00045683261570146866
3.36	-0.00044787256937491466
3.37	-0.0004390868892773894
3.38	-0.0004304722709557843
3.39	-0.00042202546835470834
3.4	-0.00041374329271421344
3.41	-0.0004056226115053542
3.42	-0.00039766034740284535
3.43	-0.0003898534772942065
3.44	-0.0003821990313243858
3.45	-0.0003746940919750201
3.46	-0.00036733579317711654
3.47	-0.0003601213194561098
3.48	-0.000353047905107855
3.49	-0.00034611283340430096
3.5	-0.00033931343582744054
3.5100000000000002	-0.0003326470913299456
3.52	-0.00032611122562109865
3.5300000000000002	-0.00031970331047625165
3.54	-0.00031342086306851484
3.5500000000000003	-0.00030726144532069224
3.56	-0.000301222663276117
3.5700000000000003	-0.0002953021664867227
3.58	-0.000289497647416626
3.59	-0.0002838068408596836
3.6	-0.0002782275233695875
3.61	-0.00027275751270082623
3.62	-0.0002673946672590323
3.63	-0.0002621368855595128
3.64	-0.0002569821056923167
3.65	-0.0002519283047927757
3.66	-0.0002469734985161933
3.67	-0.0002421157405155644
3.68	-0.0002373531219213179
3.69	-0.0002326837708220077
3.7	-0.00022810585174524507
3.71	-0.0002236175651378901
3.72	-0.00021921714684496412
3.73	-0.0002149028675865975
3.74	-0.00021067303243261799
3.75	-0.00020652598027422073
3.7600000000000002	-0.00020246008329253076
3.77	-0.00019847374642382182
3.7800000000000002	-0.0001945654068212649
3.79	-0.00019073353331312782
3.8000000000000003	-0.00018697662585751923
3.81	-0.00018329321499384863
3.8200000000000003	-0.0001796818612911386
3.83	-0.00017614115479353066
3.84	-0.00017266971446332465
3.85	-0.00016926618762203233
3.86	-0.00016592924938976992
3.87	-0.00016265760212381443
3.88	-0.0001594499748565374
3.89	-0.00015630512273373138
3.9	-0.00015322182645370795
3.91	-0.00015019889170801454
3.92	-0.00014723514862441988
3.93	-0.00014432945121298753
3.94	-0.00014148067681590387
3.95	-0.0001386877255618736
3.96	-0.00013594951982584395
3.97	-0.00013326500369477052
3.98	-0.00013063314244020544
3.99	-0.0001280529219984451
4.	-0.00012552334845887747
4.01	-0.00012304344756130896
4.0200000000000005	-0.00012061226420277456
4.03	-0.00011822886195469204
4.04	-0.00011589232259054878
4.05	-0.00011360174562511036
4.0600000000000005	-0.00011135624786524749
4.07	-0.00010915496297306307
4.08	-0.00010699704104157825
4.09	-0.00010488164818338808
4.1	-0.00010280796613257769
4.11	-0.0001007751918599697
4.12	-0.00009878253720211218
4.13	-0.00009682922850398955
4.14	-0.00009491450627544392
4.15	-0.0000930376248614742
4.16	-0.00009119785212623947
4.17	-0.0000893944691507363
4.18	-0.00008762676994390811
4.19	-0.00008589406116705722
4.2	-0.0000841956618712409
4.21	-0.00008253090324739376
4.22	-0.00008089912838879151
4.23	-0.00007929969206548672
4.24	-0.00007773196051026547
4.25	-0.00007619531121570534
4.26	-0.00007468913274178599
4.2700000000000005	-0.00007321282453358213
4.28	-0.00007176579674840334
4.29	-0.00007034747009199336
4.3	-0.00006895727566294424
4.3100000000000005	-0.00006759465480498704
4.32	-0.00006625905896638965
4.33	-0.00006494994956586205
4.34	-0.00006366679786440219
4.3500000000000005	-0.00006240908484250263
4.36	-0.00006117630108198383
4.37	-0.00005996794665196355
4.38	-0.000058783530998304506
4.39	-0.00005762257283603308
4.4	-0.000056484600044127155
4.41	-0.0000553691495621072
4.42	-0.00005427576728800039
4.43	-0.00005320400797713314
4.44	-0.00005215343514127386
4.45	-0.00005112362094779972
4.46	-0.000050114146118306936
4.47	-0.00004912459982647242
4.48	-0.00004815457959478568
4.49	-0.000047203691189783124
4.5	-0.000046271548515582786
4.51	-0.0000453577735055144
4.5200000000000005	-0.00004446199601160125
4.53	-0.00004358385369179074
4.54	-0.00004272299189470424
4.55	-0.00004187906354207737
4.5600000000000005	-0.00004105172900849744
4.57	-0.000040240655998737984
4.58	-0.00003944551942252656
4.59	-0.00003866600126685484
4.6000000000000005	-0.00003790179046594515
4.61	-0.000037152582768908
4.62	-0.00003641808060532111
4.63	-0.00003569799294881583
4.64	-0.00003499203517895009
4.65	-0.00003429992894146098
4.66	-0.00003362140200720957
4.67	-0.00003295618813008262
4.68	-0.000032304026903986235
4.69	-0.000031664663619393535
4.7	-0.000031037849119551806
4.71	-0.000030423339656728063
4.72	-0.000029820896748820304
4.73	-0.000029230287036501802
4.74	-0.00002865128214139584
4.75	-0.000028083658525383666
4.76	-0.00002752719735142943
4.7700000000000005	-0.000026981684346316975
4.78	-0.00002644690966531258
4.79	-0.000025922667759331913
4.8	-0.0000254087572446273
4.8100000000000005	-0.0000249049807754051
4.82	-0.00002441114491953271
4.83	-0.000023927060037578438
4.84	-0.00002345254016534849
4.8500000000000005	-0.00002298740290018973
4.86	-0.00002253146929109773
4.87	-0.00002208456373293672
4.88	-0.000021646513864743782
4.89	-0.000021217150472300205
4.9	-0.00002079630739502319
4.91	-0.000020383821437333973
4.92	-0.000019979532284339418
4.93	-0.00001958328242204443
4.94	-0.000019194917062066835
4.95	-0.000018814284070652773
4.96	-0.000018441233902174
4.97	-0.000018075619536947804
4.98	-0.0000177172964232347
4.99	-0.000017366122423451824
5.	-0.00001702195776435894

==> AdS_fxw_H_k20.dat <==
0.	0.07121197769446894
0.01	0.07120885429973713
0.02	0.07119948383917929
0.03	0.07118386548795824
0.04	0.07116199788549263
0.05	0.07113387915661024
0.06	0.07109950694102703
0.07	0.07105887843101787
0.08	0.07101199041710682
0.09	0.07095883934156891
0.1	0.07089942135949988
0.11	0.07083373240717598
0.12	0.07076176827739333
0.13	0.0706835247014449
0.14	0.07059899743736367
0.15	0.07050818236403288
0.16	0.07041107558073782
0.17	0.07030767351171113
0.18	0.07019797301520028
0.19	0.07008197149656833
0.2	0.06995966702492055
0.21	0.06983105845273647
0.22	0.06969614553797325
0.23	0.0695549290680982
0.24	0.06940741098550018
0.25	0.06925359451372595
0.26	0.06909348428398485
0.27	0.06892708646136672
0.28	0.06875440887022055
0.29	0.06857546111814704
0.3	0.06839025471806678
0.31	0.06819880320783554
0.32	0.06800112226689159
0.33	0.0677972298294342
0.34	0.06758714619365028
0.35000000000000003	0.06737089412652424
0.36	0.06714849896378808
0.37	0.06691998870459036
0.38	0.06668539410048788
0.39	0.06644474873838897
0.4	0.06619808911710512
0.41000000000000003	0.06594545471719489
0.42	0.06568688806381502
0.43	0.06542243478232221
0.44	0.06515214364640114
0.45	0.0648760666185255
0.46	0.06459425888259057
0.47000000000000003	0.06430677886858853
0.48	0.06401368826922971
0.49	0.06371505204844514
0.5	0.06341093844173844
0.51	0.063101418948386
0.52	0.06278656831551647
0.53	0.06246646451413039
0.54	0.06214118870715147
0.55	0.06181082520962929
0.56	0.06147546144124187
0.5700000000000001	0.061135187871272735
0.58	0.06079009795626347
0.59	0.06044028807056684
0.6	0.060085857430048274
0.61	0.05972690800920597
0.62	0.0593635444519987
0.63	0.058995873976689955
0.64	0.058624006275033204
0.65	0.05824805340613846
0.66	0.05786812968537385
0.67	0.057484351568667456
0.68	0.05709683753258483
0.6900000000000001	0.056705707950565794
0.7000000000000001	0.05631108496571085
0.71	0.055913092360512034
0.72	0.055511855423926434
0.73	0.055107500816192125
0.74	0.05470015643178576
0.75	0.054289951260919705
0.76	0.05387701524997307
0.77	0.05346147916124639
0.78	0.05304347443242329
0.79	0.052623133036115294
0.8	0.05220058733985683
0.81	0.05177596996690746
0.8200000000000001	0.05134941365820748
0.8300000000000001	0.05092105113582053
0.84	0.050491014968183874
0.85	0.05005943743747302
0.86	0.04962645040937218
0.87	0.049192185205527074
0.88	0.04875677247894009
0.89	0.04832034209255109
0.9	0.047883023001230415
0.91	0.047444943137392934
0.92	0.047006229300424314
0.93	0.0465670070500929
0.9400000000000001	0.046127400604102746
0.9500000000000001	0.045687532739925076
0.96	0.04524752470102791
0.97	0.04480749610760557
0.98	0.04436756487189257
0.99	0.043927847118128756
1.	0.04348845710722606
1.01	0.04304950716617065
1.02	0.04261110762217804
1.03	0.04217336674160358
1.04	0.041736390673595726
1.05	0.041300283398464865
1.06	0.04086514668072759
1.07	0.040431080026772426
1.08	0.03999818064708162
1.09	0.0395665434229314
1.1	0.03913626087748298
1.11	0.03870742315116637
1.12	0.038280117981249515
1.1300000000000001	0.03785443068547783
1.1400000000000001	0.03743044414966081
1.1500000000000001	0.03700823881907585
1.16	0.03658789269355391
1.17	0.03616948132610576
1.18	0.035753077824943864
1.19	0.03533875285875075
1.2	0.03492657466504231
1.21	0.03451660906147207
1.22	0.03410891945992105
1.23	0.03370356688321719
1.24	0.03330060998432826
1.25	0.032900105067872165
1.26	0.03250210611379058
1.27	0.032106664803032564
1.28	0.03171383054509762
1.29	0.03132365050728992
1.3	0.03093616964553887
1.31	0.030551430736644396
1.32	0.030169474411809397
1.33	0.029790339191326013
1.34	0.02941406152028681
1.35	0.029040675805196897
1.36	0.02867021445136795
1.37	0.028302707900980124
1.3800000000000001	0.02793818467170361
1.3900000000000001	0.027576671395776624
1.4000000000000001	0.02721819285944247
1.41	0.026862772042653783
1.42	0.026510430158957744
1.43	0.026161186695481623
1.44	0.02581505945294376
1.45	0.025472064585620235
1.46	0.02513221664120352
1.47	0.024795528600494023
1.48	0.0244620119168713
1.49	0.024131676555496164
1.5	0.02380453103220029
1.51	0.02348058245202428
1.52	0.02315983654736977
1.53	0.022842297715735406
1.54	0.022527969057010686
1.55	0.022216852410305337
1.56	0.021908948390295616
1.57	0.021604256423072274
1.58	0.02130277478147798
1.59	0.021004500619925013
1.6	0.020709430008686483
1.61	0.020417557967656885
1.62	0.020128878499579967
1.6300000000000001	0.019843384622743602
1.6400000000000001	0.019561068403143363
1.6500000000000001	0.019281920986117647
1.6600000000000001	0.019005932627458724
1.67	0.01873309272400499
1.68	0.01846338984372056
1.69	0.01819681175526914
1.7	0.017933345457089408
1.71	0.017672977205979556
1.72	0.017415692545199007
1.73	0.017161476332095037
1.74	0.01691031276526208
1.75	0.01666218541124147
1.76	0.01641707723076876
1.77	0.016174970604575505
1.78	0.015935847358752087
1.79	0.015699688789677254
1.8	0.01546647568851975
1.81	0.015236188365316712
1.82	0.015008806672632807
1.83	0.014784310028803318
1.84	0.014562677440763935
1.85	0.014343887526469071
1.86	0.014127918536899936
1.87	0.013914748377663023
1.8800000000000001	0.01370435463017883
1.8900000000000001	0.013496714572460282
1.9000000000000001	0.013291805199479503
1.9100000000000001	0.0130896032431213
1.92	0.012890085191721082
1.93	0.012693227309184681
1.94	0.012499005653687039
1.95	0.012307396095946607
1.96	0.012118374337071936
1.97	0.011931915925976845
1.98	0.011747996276360648
1.99	0.011566590683249403
2.	0.011387674339094872
2.0100000000000002	0.011211222349427525
2.02	0.011037209748060127
2.0300000000000002	0.010865611511838982
2.04	0.01069640257494006
2.05	0.010529557842707352
2.06	0.0103650522050317
2.07	0.010202860549268526
2.08	0.010042957772693272
2.09	0.009885318794494367
2.1	0.009729918567303623
2.11	0.009576732088265047
2.12	0.009425734409643309
2.13	0.009276900648974186
2.14	0.009130205998759558
2.15	0.008985625735710758
2.16	0.008843135229544212
2.17	0.00870270995133461
2.18	0.008564325481431084
2.19	0.008427957516942837
2.2	0.008293581878801337
2.21	0.008161174518406778
2.22	0.008030711523867187
2.23	0.007902169125839303
2.24	0.007775523702980651
2.25	0.0076507517870233735
2.2600000000000002	0.007527830067480089
2.27	0.007406735395993325
2.2800000000000002	0.007287444790339896
2.29	0.007169935438102652
2.3000000000000003	0.007054184700021491
2.31	0.00694017011303681
2.32	0.006827869393037958
2.33	0.006717260437330145
2.34	0.006608321326832874
2.35	0.006501030328023484
2.36	0.00639536589463903
2.37	0.006291306669150163
2.38	0.006188831484020311
2.39	0.00608791936276322
2.4	0.005988549520812416
2.41	0.0058907013662151545
2.42	0.0057943545001635744
2.43	0.0056994887173756606
2.44	0.005606084006337872
2.45	0.005514120549421234
2.46	0.005423578722882094
2.47	0.005334439096758607
2.48	0.005246682434673211
2.49	0.005160289693550949
2.5	0.005075242023263333
2.5100000000000002	0.004991520766206392
2.52	0.004909107456821286
2.5300000000000002	0.004827983821065396
2.54	0.004748131775841119
2.5500000000000003	0.0046695334283887585
2.56	0.004592171075650004
2.57	0.00451602720360727
2.58	0.0044410844866037144
2.59	0.004367325786648718
2.6	0.00429473415271223
2.61	0.004223292820011566
2.62	0.00415298520929323
2.63	0.004083794926112111
2.64	0.004015705760109803
2.65	0.003948701684293362
2.66	0.0038827668543151847
2.67	0.003817885607754795
2.68	0.003754042463402203
2.69	0.0036912221205426614
2.7	0.003629409458242301
2.71	0.0035685895346334656
2.72	0.0035087475861985897
2.73	0.0034498690270512284
2.74	0.003391939448212317
2.75	0.0033349446168801367
2.7600000000000002	0.003278870475691601
2.77	0.0032237031419730324
2.7800000000000002	0.0031694289069779105
2.79	0.003116034235109654
2.8000000000000003	0.003063505763126703
2.81	0.003011830299328107
2.82	0.002960994822716776
2.83	0.00291098648213864
2.84	0.0028617925953951517
2.85	0.0028134006483275255
2.86	0.0027657982938701538
2.87	0.0027189733510721618
2.88	0.0026729138040847036
2.89	0.00262760780111301
2.9	0.0025830436533316615
2.91	0.002539209833762175
2.92	0.002496094976111776
2.93	0.0024536878735727918
2.94	0.002411977477582303
2.95	0.002370952896541608
2.96	0.002330603394495638
2.97	0.0022909183897725292
2.98	0.0022518874535837753
2.99	0.0022135003085853957
3.	0.002175746827401594
3.0100000000000002	0.002138617031111247
3.02	0.002102101087699113
3.0300000000000002	0.0020661893104729763
3.04	0.0020308721564483703
3.0500000000000003	0.0019961402247030136
3.06	0.001961984254702497
3.0700000000000003	0.001928395124599932
3.08	0.0018953638495113397
3.09	0.0018628815797696705
3.1	0.0018309395991594054
3.11	0.0017995293231349936
3.12	0.0017686422970252644
3.13	0.00173827019422678
3.14	0.001708404814388909
3.15	0.0016790380815932902
3.16	0.0016501620425306408
3.17	0.0016217688646775878
3.18	0.0015938508344762092
3.19	0.0015664003555192875
3.2	0.0015394099467435874
3.21	0.001512872240634023
3.22	0.00148677998144107
3.23	0.001461126023414033
3.24	0.0014359033290521016
3.25	0.0014111049673759459
3.2600000000000002	0.0013867241122213364
3.27	0.0013627540405571955
3.2800000000000002	0.0013391881308295888
3.29	0.0013160198613332778
3.3000000000000003	0.0012932428086126675
3.31	0.0012708506458928865
3.3200000000000003	0.0012488371415428144
3.33	0.0012271961575703908
3.34	0.0012059216481516233
3.35	0.0011850076581934746
3.36	0.0011644483219314546
3.37	0.001144237861561973
3.38	0.0011243705859098224
3.39	0.0011048408891306677
3.4	0.0010856432494483518
3.41	0.0010667722279268943
3.42	0.0010482224672764867
3.43	0.0010299886906931489
3.44	0.0010120657007310664
3.45	0.0009944483782070382
3.46	0.0009771316811358441
3.47	0.0009601106436957741
3.48	0.0009433803752228428
3.49	0.0009269360592326679
3.5	0.0009107729524687697
3.5100000000000002	0.0008948863839756979
3.52	0.0008792717541958783
3.5300000000000002	0.0008639245340883108
3.54	0.0008488402642682608
3.5500000000000003	0.0008340145541656688
3.56	0.0008194430812013398
3.5700000000000003	0.0008051215899793073
3.58	0.0007910458914936105
3.59	0.0007772118623481103
3.6	0.0007636154439881247
3.61	0.0007502526419421384
3.62	0.000737119525072178
3.63	0.0007242122248319778
3.64	0.0007115269345310462
3.65	0.0006990599086038995
3.66	0.0006868074618830896
3.67	0.000674765968875011
3.68	0.0006629318630375917
3.69	0.000651301636058753
3.7	0.0006398718371351863
3.71	0.0006286390722503054
3.72	0.0006176000034510731
3.73	0.0006067513481229763
3.74	0.0005960898782629354
3.75	0.0005856124197494622
3.7600000000000002	0.0005753158516100744
3.77	0.0005651971052857581
3.7800000000000002	0.0005552531638924022
3.79	0.0005454810614791161
3.8000000000000003	0.000535877882283629
3.81	0.0005264407599850234
3.8200000000000003	0.0005171668769538939
3.83	0.00050805346350038
3.84	0.0004990977971204215
3.85	0.0004902972017408417
3.86	0.00048164904696340263
3.87	0.0004731507473090698
3.88	0.00046479976146225144
3.89	0.00045659359151655865
3.9	0.00044852978222212456
3.91	0.00044060592023555627
3.92	0.00043281963337310573
3.93	0.0004251685898680089
3.94	0.00041765049763257793
3.95	0.0004102631035259554
3.96	0.00040300419262832116
3.97	0.00039587158752223237
3.98	0.0003888631475819573
3.99	0.00038197676827156807
4.	0.00037521038045237735
4.01	0.00036856194970064554
4.0200000000000005	0.00036202947563589275
4.03	0.00035561099126102874
4.04	0.0003493045623139801
4.05	0.000343108286632449
4.0600000000000005	0.00033702029353137216
4.07	0.00033103874319412345
4.08	0.00032516182607754065
4.09	0.0003193877623313144
4.1	0.000313714801232048
4.11	0.0003081412206318555
4.12	0.0003026653264222488
4.13	0.0002972854520131267
4.14	0.0002919999578267487
4.15	0.0002868072308071184
4.16	0.00028170568394442295
4.17	0.0002766937558146257
4.18	0.0002717699101338467
4.19	0.0002669326353275298
4.2	0.00026218044411398955
4.21	0.00025751187310215485
4.22	0.00025292548240307444
4.23	0.00024841985525484556
4.24	0.00024399359766048216
4.25	0.0002396453380383673
4.26	0.0002353737268846623
4.2700000000000005	0.00023117743644727578
4.28	0.00022705516041062474
4.29	0.00022300561359107034
4.3	0.0002190275316417867
4.3100000000000005	0.00021511967076711695
4.32	0.00021128080744539478
4.33	0.00020750973815965263
4.34	0.00020380527913571405
4.3500000000000005	0.0002001662660871451
4.36	0.00019659155396612796
4.37	0.00019308001671993242
4.38	0.000189630547052214
4.39	0.00018624205618873206
4.4	0.0001829134736468078
4.41	0.00017964374700789884
4.42	0.0001764318416929917
4.43	0.00017327674074016036
4.44	0.00017017744458378364
4.45	0.00016713297083525064
4.46	0.000164142354064275
4.47	0.0001612046455808952
4.48	0.00015831891321770175
4.49	0.00015548424111178945
4.5	0.0001526997294863305
4.51	0.00014996449443158271
4.5200000000000005	0.00014727766768499553
4.53	0.000144638396410381
4.54	0.00014204584297572504
4.55	0.00013949918473022294
4.5600000000000005	0.00013699761377955212
4.57	0.00013454033676020097
4.58	0.00013212657461236264
4.59	0.00012975556235159222
4.6000000000000005	0.00012742654883938264
4.61	0.00012513879655254873
4.62	0.0001228915813517986
4.63	0.00012068419224942969
4.64	0.00011851593117657943
4.65	0.00011638611274990585
4.66	0.00011429406403815229
4.67	0.00011223912432887945
4.68	0.00011022064489527294
4.69	0.00010823798876380992
4.7	0.00010629053048256776
4.71	0.00010437765589069975
4.72	0.00010249876188945149
4.73	0.00010065325621463971
4.74	0.00009884055721143325
4.75	0.00009706009361118174
4.76	0.00009531130431081812
4.7700000000000005	0.00009359363815541791
4.78	0.00009190655372342881
4.79	0.00009024951911569486
4.8	0.00008862201174783605
4.8100000000000005	0.00008702351814667358
4.82	0.0000854535337507181
4.83	0.0000839115627149929
4.84	0.00008239711772028253
4.8500000000000005	0.00008090971978721713
4.86	0.00007944889809499169
4.87	0.00007801418980531758
4.88	0.00007660513989128305
4.89	0.00007522130097144203
4.9	0.00007386223314912092
4.91	0.00007252750385726873
4.92	0.00007121668770829102
4.93	0.0000699293663494548
4.94	0.0000686651283237793
4.95	0.00006742356893585521
4.96	0.00006620429012319987
4.97	0.00006500690033279366
4.98	0.00006383101440252332
4.99	0.00006267625344782757
5.	0.00006154224475305086

==> AdS_gp_k20.dat <==
0.	0.
0.005	0.0008376771562906751
0.01	0.001673711622440799
0.015	0.002507432428728783
0.02	0.0033381686054330425
0.025	0.0041652491828319885
0.03	0.004988003191204033
0.035	0.00580575966082759
0.04	0.00661784762198107
0.045	0.007423596104942887
0.05	0.008222334139991454
0.055	0.009013390757405182
0.06	0.009796094987462483
0.065	0.010569775860441772
0.07	0.011333762406621461
0.075	0.012087383656279958
0.08	0.012829968639695682
0.085	0.013558657939045995
0.09	0.014275177456339026
0.095	0.014979064645481863
0.1	0.01566985696038159
0.105	0.016347091854945282
0.11	0.017010306783080034
0.115	0.017659039198692925
0.12	0.018292826555691036
0.125	0.018908668509496327
0.13	0.01950888200759483
0.135	0.020093246198987447
0.14	0.02066154023267509
0.145	0.021213543257658656
0.15	0.021749034422939063
0.155	0.022267792877517206
0.16	0.022769597770393994
0.165	0.02325188476142812
0.17	0.023716999678204818
0.17500000000000002	0.024164944859167106
0.18	0.024595722642758007
0.185	0.025009335367420546
0.19	0.025405785371597742
0.195	0.025785074993732615
0.2	0.026147206572268187
0.20500000000000002	0.026490393885144504
0.21	0.026816598170403078
0.215	0.02712599210558246
0.22	0.027418748368221193
0.225	0.027695039635857812
0.23	0.027955038586030864
0.23500000000000001	0.028198917896278895
0.24	0.02842685024414044
0.245	0.02863790432263708
0.25	0.02883346193520689
0.255	0.02901380090077098
0.26	0.029179199038250468
0.265	0.02932993416656646
0.27	0.02946628410464007
0.275	0.029588526671392407
0.28	0.029696939685744585
0.28500000000000003	0.02979132713169973
0.29	0.02987248579023198
0.295	0.0299407386073975
0.3	0.029996408529252436
0.305	0.030039818501852954
0.31	0.03007129147125521
0.315	0.03009115038351536
0.32	0.030099718184689556
0.325	0.030097321071423135
0.33	0.030084278429603154
0.335	0.030060912895705855
0.34	0.03002754710620747
0.34500000000000003	0.02998450369758424
0.35000000000000003	0.0299321053063124
0.355	0.02987067456886818
0.36	0.029800534121727826
0.365	0.02972231164107337
0.37	0.029635995672274696
0.375	0.029541879800407483
0.38	0.029440257610547423
0.385	0.02933142268777019
0.39	0.029215668617151472
0.395	0.02909328898376695
0.4	0.028964577372692316
0.405	0.028830283350525333
0.41000000000000003	0.02869020109400797
0.41500000000000004	0.028544580761404283
0.42	0.028393672510978334
0.425	0.02823772650099417
0.43	0.028076992889715855
0.435	0.027911721835407445
0.44	0.02774216349633299
0.445	0.027569066481748672
0.45	0.027392135027403366
0.455	0.02721157182003807
0.46	0.027027579546393777
0.465	0.026840360893211485
0.47000000000000003	0.026650118547232194
0.47500000000000003	0.026457055195196897
0.48	0.026261373523846596
0.485	0.026063750364219797
0.49	0.02586386910216022
0.495	0.025661887267809096
0.5	0.025457962391307664
0.505	0.025252252002797154
0.51	0.025044913632418803
0.515	0.02483610481031384
0.52	0.024625983066623502
0.525	0.024415121645484213
0.53	0.024203222771232945
0.535	0.02399040438220187
0.54	0.023776784416723158
0.545	0.023562480813128974
0.55	0.023347611509751485
0.555	0.02313229444492286
0.56	0.022916647556975266
0.5650000000000001	0.0227011339491159
0.5700000000000001	0.02248549352195666
0.5750000000000001	0.02226981134098447
0.58	0.02205417247168627
0.585	0.021838661979548972
0.59	0.021623364930059508
0.595	0.021408366388704803
0.6	0.02119375142097179
0.605	0.020979880586156126
0.61	0.02076653721843041
0.615	0.02055378014577598
0.62	0.02034166819617416
0.625	0.020130260197606293
0.63	0.01991961497805371
0.635	0.019709791365497737
0.64	0.019500848187919716
0.645	0.019293057532598808
0.65	0.019086244657809198
0.655	0.0188804480811229
0.66	0.018675706320111937
0.665	0.018472057892348313
0.67	0.018269541315404054
0.675	0.01806819510685117
0.68	0.01786805778426168
0.685	0.01766932880614802
0.6900000000000001	0.017471870421433174
0.6950000000000001	0.017275705819980544
0.7000000000000001	0.017080858191653538
0.705	0.01688735072631556
0.71	0.016695206613830005
0.715	0.01650444904406028
0.72	0.016315101206869798
0.725	0.016127304999567476
0.73	0.015940953599100194
0.735	0.015756058889860362
0.74	0.015572632756240375
0.745	0.015390687082632639
0.75	0.015210233753429555
0.755	0.015031284653023525
0.76	0.014853851665806952
0.765	0.014678032263749278
0.77	0.014503744592468051
0.775	0.014330992385157861
0.78	0.014159779375013297
0.785	0.013990109295228946
0.79	0.0138219858789994
0.795	0.013655412859519246
0.8	0.013490393969983073
0.805	0.013326993117665976
0.81	0.013165148130817228
0.8150000000000001	0.013004857011766608
0.8200000000000001	0.012846117762843895
0.8250000000000001	0.012688928386378867
0.8300000000000001	0.012533286884701303
0.835	0.012379191260140985
0.84	0.012226639515027685
0.845	0.012075670659668622
0.85	0.011926237782894478
0.855	0.011778334981513369
0.86	0.011631956352333417
0.865	0.011487095992162737
0.87	0.011343747997809446
0.875	0.011201906466081666
0.88	0.011061565493787513
0.885	0.010922745941176107
0.89	0.010785412592715421
0.895	0.010649556996314431
0.9	0.010515170699882111
0.905	0.010382245251327438
0.91	0.010250772198559386
0.915	0.01012074308948693
0.92	0.009992149472019046
0.925	0.009864999211831933
0.93	0.009739265984994274
0.935	0.009614939785341973
0.9400000000000001	0.009492010606710937
0.9450000000000001	0.00937046844293707
0.9500000000000001	0.009250303287856282
0.9550000000000001	0.009131505135304474
0.96	0.009014063979117559
0.965	0.008897978573704581
0.97	0.008783229317988002
0.975	0.008669805371463434
0.98	0.008557695893626477
0.985	0.008446890043972742
0.99	0.008337376981997836
0.995	0.008229145867197361
1.	0.008122185859066927
1.0050000000000001	0.00801648949158465
1.01	0.007912042228384344
1.0150000000000001	0.007808832907582318
1.02	0.007706850367294903
1.025	0.007606083445638413
1.03	0.007506520980729163
1.035	0.007408151810683481
1.04	0.007310964773617679
1.045	0.007214948312918714
1.05	0.007120091699025542
1.055	0.007026383807647763
1.06	0.006933813514494962
1.065	0.00684236969527674
1.07	0.006752041225702683
1.075	0.006662816981482392
1.08	0.006574685838325451
1.085	0.00648763370266029
1.09	0.006401652702266348
1.095	0.00631673199564191
1.1	0.006232860741285243
1.105	0.006150028097694632
1.11	0.006068223223368344
1.115	0.0059874352768046635
1.12	0.005907653416501859
1.125	0.005828862133371305
1.1300000000000001	0.005751055698030265
1.135	0.005674223713509109
1.1400000000000001	0.005598355782838193
1.145	0.005523441509047886
1.1500000000000001	0.005449470495168542
1.155	0.0053764323442305325
1.16	0.005304316659264216
1.165	0.005233107315300554
1.17	0.005162800188893064
1.175	0.0050933854285958565
1.18	0.00502485318296305
1.185	0.004957193600548755
1.19	0.004890396829907092
1.195	0.004824453019592168
1.2	0.004759352318158106
1.205	0.004695078546209016
1.21	0.004631628782910919
1.215	0.004568993779479831
1.22	0.004507164287131776
1.225	0.004446131057082767
1.23	0.004385884840548829
1.235	0.004326416388745977
1.24	0.0042677164528902335
1.245	0.004209769185248746
1.25	0.004152572564457727
1.2550000000000001	0.004096117970204512
1.26	0.004040396782176445
1.2650000000000001	0.003985400380060862
1.27	0.003931120143545107
1.2750000000000001	0.003877547452316515
1.28	0.003824673686062431
1.285	0.0037724835863507397
1.29	0.003720975803190084
1.295	0.0036701423484696615
1.3	0.0036199752340786606
1.305	0.003570466471906278
1.31	0.0035216080738417017
1.315	0.0034733920517741293
1.32	0.003425810417592749
1.325	0.0033788486662346445
1.33	0.0033325059472032238
1.335	0.0032867748930497888
1.34	0.003241648136325634
1.345	0.003197118309582063
1.35	0.0031531780453703698
1.355	0.003109819976241857
1.36	0.0030670367347478194
1.365	0.0030248146655528106
1.37	0.0029831532879412313
1.375	0.0029420458333107406
1.3800000000000001	0.002901485533058991
1.385	0.0028614656185836414
1.3900000000000001	0.002821979321282344
1.395	0.0027830198725527586
1.4000000000000001	0.0027445805037925363
1.405	0.002706648457167013
1.41	0.002669223523709245
1.415	0.0026322995052199642
1.42	0.0025958702034999085
1.425	0.0025599294203498086
1.43	0.002524470957570402
1.435	0.0024894886169624193
1.44	0.002454976200326598
1.445	0.002420921860635343
1.45	0.002387325586501368
1.455	0.002354181717709053
1.46	0.0023214845940427863
1.465	0.0022892285552869487
1.47	0.002257407941225928
1.475	0.002226017091644104
1.48	0.0021950503463258647
1.485	0.002164496758292518
1.49	0.002134356457592769
1.495	0.0021046242875122447
1.5	0.002075295091336577
1.5050000000000001	0.0020463637123513925
1.51	0.0020178249938423236
1.5150000000000001	0.0019896737790949964
1.52	0.0019619049113950428
1.5250000000000001	0.0019345083166385348
1.53	0.0019074842238234737
1.5350000000000001	0.0018808279445583016
1.54	0.0018545347904514646
1.545	0.001828600073111406
1.55	0.0018030191041465682
1.555	0.0017777871951653978
1.56	0.0017528996577763367
1.565	0.0017283472527681
1.57	0.0017041302759802635
1.575	0.0016802444724326768
1.58	0.0016566855871451844
1.585	0.001633449365137636
1.59	0.001610531551429876
1.595	0.001587927891041754
1.6	0.001565634128993115
1.605	0.0015436418162709444
1.61	0.001521951291359652
1.615	0.0015005586987107882
1.62	0.0014794601827758994
1.625	0.0014586518880065355
1.6300000000000001	0.0014381299588542436
1.635	0.0014178905397705733
1.6400000000000001	0.0013979297752070715
1.645	0.0013782399579169975
1.6500000000000001	0.0013588214508785973
1.655	0.0013396707653718296
1.6600000000000001	0.0013207844126766491
1.665	0.0013021589040730151
1.67	0.001283790750840883
1.675	0.0012656764642602098
1.68	0.0012478125556109536
1.685	0.0012301920093860143
1.69	0.0012128151995368873
1.695	0.0011956789732280096
1.7	0.0011787801776238212
1.705	0.0011621156598887587
1.71	0.0011456822671872624
1.715	0.001129476846683769
1.72	0.0011134962455427184
1.725	0.0010977340899013769
1.73	0.0010821907547158473
1.735	0.0010668633939150594
1.74	0.0010517491614279453
1.745	0.0010368452111834347
1.75	0.0010221486971104595
1.7550000000000001	0.0010076567731379493
1.76	0.0009933665931948364
1.7650000000000001	0.000979272375967059
1.77	0.000965374490173492
1.7750000000000001	0.0009516703692900169
1.78	0.0009381574467925172
1.7850000000000001	0.0009248331561568741
1.79	0.0009116949308589713
1.795	0.0008987402043746907
1.8	0.000885966410179914
1.805	0.0008733683121420751
1.81	0.0008609462675939289
1.815	0.0008486979642597827
1.82	0.0008366210898639418
1.825	0.0008247133321307132
1.83	0.0008129723787844022
1.835	0.0008013959175493161
1.84	0.0007899816361497602
1.845	0.0007787247984738917
1.85	0.0007676257469237038
1.855	0.000756682400065042
1.86	0.0007458926764637493
1.865	0.0007352544946856713
1.87	0.000724765773296651
1.875	0.000714424430862534
1.8800000000000001	0.0007042283859491635
1.885	0.0006941733598038591
1.8900000000000001	0.0006842596775794208
1.895	0.0006744854671101249
1.9000000000000001	0.0006648488562302459
1.905	0.0006553479727740597
1.9100000000000001	0.000645980944575841
1.915	0.000636745899469866
1.92	0.0006276409652904094
1.925	0.0006186622806386094
1.93	0.0006098101520326538
1.935	0.0006010828967575923
1.94	0.0005924788320984756
1.945	0.0005839962753403534
1.95	0.0005756335437682766
1.955	0.0005673889546672948
1.96	0.0005592608253224589
1.965	0.0005512456743978563
1.97	0.0005433437890967346
1.975	0.0005355536580013778
1.98	0.0005278737696940715
1.985	0.0005203026127570997
1.99	0.0005128386757727476
1.995	0.0005054804473232996
2.	0.0004982264159910409
2.005	0.0004910734459138318
2.0100000000000002	0.00048402180482737337
2.015	0.0004770701360229444
2.02	0.00047021708279182183
2.025	0.00046346128842528314
2.0300000000000002	0.00045680139621460535
2.035	0.0004502360494510671
2.04	0.0004437638914259454
2.045	0.00043738209980046276
2.05	0.0004310909230797664
2.055	0.0004248891441389482
2.06	0.0004187755458531014
2.065	0.0004127489110973178
2.07	0.00040680802274668977
2.075	0.000400951663676309
2.08	0.0003951786167612688
2.085	0.0003894863437770784
2.09	0.00038387507451742055
2.095	0.0003783437176763948
2.1	0.0003728911819481025
2.105	0.00036751637602664317
2.11	0.00036221820860611695
2.115	0.0003569955883806236
2.12	0.0003518474240442642
2.125	0.00034677143449889645
2.13	0.00034176783154440927
2.1350000000000002	0.00033683563718844937
2.14	0.0003319738734386645
2.145	0.00032718156230270127
2.15	0.00032245772578820667
2.1550000000000002	0.0003178013859028273
2.16	0.00031321156465421106
2.165	0.00030868621336957295
2.17	0.00030422552670655644
2.1750000000000003	0.000299828628642373
2.18	0.0002954946431542354
2.185	0.0002912226942193551
2.19	0.00028701190581494404
2.195	0.0002828614019182141
2.2	0.0002787703065063769
2.205	0.00027473678077628627
2.21	0.00027076100317888007
2.215	0.00026684218938473765
2.22	0.00026297955506443803
2.225	0.0002591723158885614
2.23	0.00025541968752768675
2.235	0.00025172088565239353
2.24	0.0002480751259332608
2.245	0.00024448075888198735
2.25	0.00024093794772411746
2.255	0.00023744599052631448
2.2600000000000002	0.00023400418535524141
2.265	0.00023061183027756223
2.27	0.00022726822335993995
2.275	0.0002239726626690379
2.2800000000000002	0.00022072444627151917
2.285	0.00021752209529653883
2.29	0.0002143657587423172
2.295	0.0002112548086695661
2.3000000000000003	0.00020818861713899696
2.305	0.0002051665562113222
2.31	0.00020218799794725328
2.315	0.00019925231440750204
2.32	0.00019635887765278025
2.325	0.0001935063624495202
2.33	0.00019069490456169244
2.335	0.00018792394245898742
2.34	0.00018519291461109596
2.345	0.00018250125948770854
2.35	0.00017984841555851645
2.355	0.00017723382129321017
2.36	0.0001746569151614805
2.365	0.0001721165101689546
2.37	0.00016961272981739307
2.375	0.00016714507214449253
2.38	0.00016471303518794976
2.3850000000000002	0.00016231611698546133
2.39	0.0001599538155747245
2.395	0.00015762562899343584
2.4	0.00015533105527929214
2.4050000000000002	0.00015306903173226447
2.41	0.00015083967053136852
2.415	0.00014864252311789375
2.42	0.0001464771409331299
2.4250000000000003	0.00014434307541836647
2.43	0.0001422398780148936
2.435	0.00014016710016400073
2.44	0.00013812429330697763
2.445	0.000136110506424638
2.45	0.000134125841272126
2.455	0.00013216989714411045
2.46	0.0001302422733352595
2.465	0.00012834256914024149
2.47	0.00012647038385372469
2.475	0.00012462531677037778
2.48	0.000122806967184869
2.485	0.00012101448436221556
2.49	0.0001192479604867036
2.495	0.00011750703771296861
2.5	0.00011579135819564557
2.505	0.00011410056408936962
2.5100000000000002	0.00011243429754877578
2.515	0.0001107922007284995
2.52	0.00010917391578317578
2.525	0.00010757868197531318
2.5300000000000002	0.00010600658272235202
2.535	0.00010445729854960647
2.54	0.00010293050998239027
2.545	0.00010142589754601727
2.5500000000000003	0.00009994314176580125
2.555	0.00009848192316705632
2.56	0.00009704192227509623
2.565	0.0000956224590737274
2.57	0.0000942236089670576
2.575	0.00009284508681768699
2.58	0.00009148660748821613
2.585	0.0000901478858412452
2.59	0.00008882863673937447
2.595	0.00008752857504520417
2.6	0.0000862474156213348
2.605	0.00008498455081516713
2.61	0.00008374004872023415
2.615	0.00008251365491486935
2.62	0.00008130511497740654
2.625	0.00008011417448617915
2.63	0.00007894057901952079
2.6350000000000002	0.00007778407415576493
2.64	0.00007664440547324535
2.645	0.00007552103015884155
2.65	0.00007441400964819386
2.6550000000000002	0.0000733231169854885
2.66	0.00007224812521491202
2.665	0.00007118880738065065
2.67	0.00007014493652689073
2.6750000000000003	0.0000691162856978185
2.68	0.0000681026279376205
2.685	0.00006710347850404166
2.69	0.00006611889277879927
2.695	0.00006514866835716933
2.7	0.00006419260283442772
2.705	0.0000632504938058506
2.71	0.00006232213886671388
2.715	0.00006140733561229355
2.72	0.000060505881637865494
2.725	0.00005961734418730591
2.73	0.00005874177314551923
2.735	0.00005787898804601001
2.74	0.00005702880842228273
2.745	0.000056191053807842104
2.75	0.0000553655437361926
2.755	0.00005455209774083878
2.7600000000000002	0.00005375053535528512
2.765	0.00005296047034314329
2.77	0.00005218194760494349
2.775	0.00005141480627132291
2.7800000000000002	0.00005065888547291873
2.785	0.00004991402434036829
2.79	0.00004918006200430877
2.795	0.00004845683759537737
2.8000000000000003	0.00004774419024421126
2.805	0.0000470417753262568
2.81	0.00004634963322783652
2.815	0.00004566762058008202
2.82	0.00004499559401412491
2.825	0.00004433341016109673
2.83	0.000043680925652129195
2.835	0.00004303799711835387
2.84	0.00004240448119090234
2.845	0.00004178007045310727
2.85	0.00004116480120749917
2.855	0.00004055854570880946
2.86	0.000039961176211769655
2.865	0.00003937256497111119
2.87	0.000038792584241565667
2.875	0.00003822110627786454
2.88	0.000037658003334739295
2.8850000000000002	0.00003710300125379201
2.89	0.000036556132646991224
2.895	0.000036017283713175936
2.9	0.000035486340651185197
2.9050000000000002	0.00003496318965985803
2.91	0.00003444771693803358
2.915	0.00003393980868455086
2.92	0.00003343935109824892
2.9250000000000003	0.00003294609973863694
2.93	0.000032460083885724834
2.935	0.00003198120218019257
2.94	0.00003150935326272012
2.945	0.000031044435773987495
2.95	0.00003058634835467464
2.955	0.000030134989645461632
2.96	0.000029690258287028428
2.965	0.000029251936384794947
2.97	0.000028820050213297416
2.975	0.0000283945095118121
2.98	0.00002797522401961516
2.985	0.000027562103475982782
2.99	0.000027155057620191123
2.995	0.000026753996191516447
3.	0.00002635882892923491

==> AdS_gx_k20.dat <==
0.	0.11821501527842919
0.01	0.11820320792270142
0.02	0.11816779522517773
0.03	0.1181088052793865
0.04	0.11802628485641632
0.05	0.11792029932787403
0.06	0.11779093255831742
0.07	0.11763828676745354
0.08	0.11746248236247332
0.09	0.1172636577409738
0.1	0.11704196906499681
0.11	0.11679759000678841
0.12	0.11653071146695751
0.13	0.11624154126578254
0.14	0.11593030380848302
0.15	0.11559723972533845
0.16	0.11524260548759765
0.17	0.11486667300018082
0.18	0.11446972917222978
0.19	0.11405207546661333
0.2	0.11361402742954037
0.21	0.11315591420147585
0.22	0.11267807801059243
0.23	0.11218087365002401
0.24	0.11166466794021637
0.25	0.11112983917769437
0.26	0.11057677657158489
0.27	0.1100058796692501
0.28	0.1094175577723959
0.29	0.1088122293450262
0.3	0.10819032141461608
0.31	0.10755226896787246
0.32	0.10689851434244478
0.33	0.10622950661593578
0.34	0.10554570099354713
0.35000000000000003	0.10484755819567428
0.36	0.10413554384674208
0.37	0.10341012786654419
0.38	0.10267178386531954
0.39	0.10192098854376395
0.4	0.10115822109913829
0.41000000000000003	0.10038396263859334
0.42	0.09959869560079011
0.43	0.09880290318684677
0.44	0.09799706880159718
0.45	0.09718167550609584
0.46	0.09635720548225164
0.47000000000000003	0.0955241395104211
0.48	0.09468295646073623
0.49	0.09383413279888668
0.5	0.09297814210702057
0.51	0.09211545462036973
0.52	0.09124653678014963
0.53	0.09037185080322502
0.54	0.08949185426897623
0.55	0.08860699972374342
0.56	0.08771773430316941
0.5700000000000001	0.08682449937270581
0.58	0.08592773018649222
0.59	0.08502785556476436
0.6	0.08412529758989354
0.61	0.08322047132110955
0.62	0.0823137845279079
0.63	0.08140563744209516
0.64	0.0804964225283791
0.65	0.07958652427336568
0.66	0.07867631899278305
0.67	0.07776617465671112
0.68	0.07685645073255812
0.6900000000000001	0.07594749804548824
0.7000000000000001	0.07503965865597179
0.71	0.0741332657540966
0.72	0.07322864357025095
0.73	0.07232610730176149
0.74	0.07142596305504423
0.75	0.07052850780280583
0.76	0.06963402935581167
0.77	0.06874280634872015
0.78	0.06785510823946746
0.79	0.06697119532167417
0.8	0.06609131874953438
0.81	0.06521572057463944
0.8200000000000001	0.0643446337941821
0.8300000000000001	0.06347828240998245
0.84	0.06261688149777442
0.85	0.06176063728619134
0.86	0.06090974724489009
0.87	0.060064400181256174
0.88	0.05922477634513709
0.89	0.058391047541056874
0.9	0.05756337724737251
0.91	0.05674192074184171
0.92	0.05592682523308155
0.93	0.055118229997408535
0.9400000000000001	0.0543162665205634
0.9500000000000001	0.05352105864383622
0.96	0.05273272271412236
0.97	0.051951367737453805
0.98	0.05117709553556633
0.99	0.050410000905078384
1.	0.0496501717788744
1.01	0.048897689389301856
1.02	0.048152628432808396
1.03	0.04741505723566257
1.04	0.04668503792041945
1.05	0.045962626572809216
1.06	0.04524787340874509
1.07	0.04454082294116333
1.08	0.04384151414642613
1.09	0.043149980630034494
1.1	0.042466250791415305
1.11	0.0417903479875634
1.12	0.04112229069533453
1.1300000000000001	0.0404620926722021
1.1400000000000001	0.039809763115304785
1.1500000000000001	0.0391653068186269
1.16	0.03852872432816855
1.17	0.03790001209497481
1.18	0.03727916262590803
1.19	0.03666616463205817
1.2	0.03606100317469984
1.21	0.035463659808714715
1.22	0.03487411272340967
1.23	0.03429233688067099
1.24	0.03371830415040451
1.25	0.03315198344322087
1.26	0.032593340840333176
1.27	0.032042339720642715
1.28	0.0314989408849951
1.29	0.03096310267759667
1.3	0.030434781104586393
1.31	0.029913929949765175
1.32	0.029400500887488655
1.33	0.028894443592735092
1.34	0.028395705848363748
1.35	0.027904233649583148
1.36	0.027419971305651988
1.37	0.026942861538838257
1.3800000000000001	0.026472845580664983
1.3900000000000001	0.02600986326547327
1.4000000000000001	0.02555385312133501
1.41	0.025104752458349484
1.42	0.024662497454359462
1.43	0.02422702323812325
1.44	0.023798263969980502
1.45	0.02337615292004956
1.46	0.02296062254399542
1.47	0.022551604556406948
1.48	0.022149030001822795
1.49	0.02175282932344496
1.5	0.02136293242957935
1.51	0.020979268757842194
1.52	0.020601767337171253
1.53	0.020230356847680046
1.54	0.019864965678393656
1.55	0.01950552198290359
1.56	0.019151953732979374
1.57	0.018804188770173876
1.58	0.018462154855459042
1.59	0.018125779716928487
1.6	0.017794991095602744
1.61	0.017469716789373042
1.62	0.017149884695118786
1.6300000000000001	0.016835422849033922
1.6400000000000001	0.01652625946519714
1.6500000000000001	0.01622232297242027
1.6600000000000001	0.0159235420494098
1.67	0.01562984565827555
1.68	0.015341163076421017
1.69	0.015057423926849669
1.7	0.014778558206921342
1.71	0.014504496315593045
1.72	0.014235169079178704
1.73	0.013970507775662167
1.74	0.013710444157597878
1.75	0.01345491047363423
1.76	0.013203839488694165
1.77	0.012957164502848038
1.78	0.012714819368914058
1.79	0.01247673850882137
1.8	0.012242856928771353
1.81	0.012013110233232809
1.82	0.011787434637806668
1.83	0.011565766980996123
1.84	0.011348044734918131
1.85	0.01113420601499238
1.86	0.010924189588643628
1.87	0.010717934883053663
1.8800000000000001	0.010515381991998739
1.8900000000000001	0.0103164716818086
1.9000000000000001	0.010121145396482744
1.9100000000000001	0.009929345261999803
1.92	0.009741014089855254
1.93	0.00955609537986283
1.94	0.00937453332225437
1.95	0.009196272799112696
1.96	0.009021259385171471
1.97	0.008849439348015678
1.98	0.008680759647715945
1.99	0.008515167935928783
2.	0.008352612554495025
2.0100000000000002	0.008193042533567462
2.02	0.008036407589297936
2.0300000000000002	0.007882658121113807
2.04	0.007731745208612606
2.05	0.007583620608102603
2.06	0.007438236748816661
2.07	0.007295546728825469
2.08	0.0071555043106751445
2.09	0.007018063916773698
2.1	0.006883180624549291
2.11	0.006750810161402628
2.12	0.006620908899474432
2.13	0.006493433850248207
2.14	0.00636834265900703
2.15	0.00624559359916256
2.16	0.006125145566472758
2.17	0.006006958073164385
2.18	0.0058909912419747145
2.19	0.005777205800126232
2.2	0.005665563073246912
2.21	0.005556024979247627
2.22	0.005448554022167283
2.23	0.005343113285995367
2.24	0.005239666428480429
2.25	0.005138177674932613
2.2600000000000002	0.005038611812026738
2.27	0.004940934181612323
2.2800000000000002	0.00484511067453556
2.29	0.004751107724478137
2.3000000000000003	0.004658892301816231
2.31	0.004568431907503251
2.32	0.0044796945669784895
2.33	0.004392648824103897
2.34	0.004307263735130147
2.35	0.004223508862693102
2.36	0.004141354269840904
2.37	0.004060770514092053
2.38	0.0039817286415240296
2.39	0.0039042001808917686
2.4	0.003828157137775503
2.41	0.0037535719887566467
2.42	0.0036804176756204763
2.43	0.00360866759958452
2.44	0.003538295615550959
2.45	0.003469276026381691
2.46	0.003401583577194362
2.47	0.00333519344967814
2.48	0.003270081256427519
2.49	0.003206223035292779
2.5	0.0031435952437459977
2.5100000000000002	0.003082174753261271
2.52	0.003021938843708067
2.5300000000000002	0.0029628651977570176
2.54	0.002904931895297394
2.5500000000000003	0.0028481174078655645
2.56	0.002792400593084453
2.57	0.0027377606891137284
2.58	0.002684177309110707
2.59	0.002631630435702668
2.6	0.002580100415470784
2.61	0.0025295679534466874
2.62	0.002480014107622514
2.63	0.0024314202834757295
2.64	0.0023837682285101055
2.65	0.0023370400268145036
2.66	0.0022912180936411
2.67	0.0022462851700053147
2.68	0.0022022243173092718
2.69	0.0021590189119911657
2.7	0.0021166526402030847
2.71	0.002075109492519592
2.72	0.0020343737586797886
2.73	0.001994430022365585
2.74	0.0019552631560187926
2.75	0.0019168583157000805
2.7600000000000002	0.001879200935992355
2.77	0.0018422767249516264
2.7800000000000002	0.0018060716591079562
2.79	0.0017705719785195443
2.8000000000000003	0.0017357641818823721
2.81	0.0017016350216984778
2.82	0.001668171499505031
2.83	0.0016353608611670832
2.84	0.0016031905922360553
2.85	0.0015716484133765985
2.86	0.0015407222758634452
2.87	0.001510400357150848
2.88	0.0014806710565158142
2.89	0.0014515229907771713
2.9	0.0014229449900917351
2.91	0.0013949260938290091
2.92	0.0013674555465253034
2.93	0.0013405227939182667
2.94	0.0013141174790625599
2.95	0.0012882294385270306
2.96	0.0012628486986737504
2.97	0.0012379654720190056
2.98	0.0012135701536760892
2.99	0.0011896533178794133
3.	0.0011662057145898786
3.0100000000000002	0.0011432182661802162
3.02	0.0011206820641998896
3.0300000000000002	0.001098588366218269
3.04	0.0010769285927448558
3.0500000000000003	0.0010556943242253714
3.06	0.0010348772981118401
3.0700000000000003	0.0010144694060054175
3.08	0.000994462690869785
3.09	0.0009748493443135724
3.1	0.0009556217039393863
3.11	0.0009367722507578265
3.12	0.0009182936066639255
3.13	0.0009001785319739584
3.14	0.0008824199230203296
3.15	0.0008650108098021341
3.16	0.0008479443536891472
3.17	0.0008312138451767973
3.18	0.0008148127016897083
3.19	0.0007987344654316411
3.2	0.0007829728012792598
3.21	0.0007675214947176023
3.22	0.0007523744498148876
3.23	0.000737525687234588
3.24	0.000722969342282364
3.25	0.0007086996629861744
3.2600000000000002	0.0006947110082071783
3.27	0.0006809978457798472
3.2800000000000002	0.0006675547506792982
3.29	0.0006543764032141307
3.3000000000000003	0.0006414575872434068
3.31	0.0006287931884158962
3.3200000000000003	0.0006163781924306506
3.33	0.000604207683317214
3.34	0.0005922768417347256
3.35	0.0005805809432885818
3.36	0.0005691153568639812
3.37	0.0005578755429753962
3.38	0.0005468570521314496
3.39	0.0005360555232145703
3.4	0.0005254666818749696
3.41	0.0005150863389387387
3.42	0.0005049103888296862
3.43	0.0004949348080049669
3.44	0.00048515565340431175
3.45	0.0004755690609130998
3.46	0.000466171243839285
3.47	0.00045695849140459436
3.48	0.0004479271672501013
3.49	0.00043907370795668964
3.5	0.0004303946215808696
3.5100000000000002	0.00042188648620630477
3.52	0.0004135459485117657
3.5300000000000002	0.0004053697223558349
3.54	0.00039735458737935066
3.5500000000000003	0.00038949738762574594
3.56	0.000381795030180278
3.5700000000000003	0.0003742444838287471
3.58	0.00036684277773620143
3.59	0.0003595870001463451
3.6	0.0003524742971024311
3.61	0.00034550187119006335
3.62	0.00033866698030248264
3.63	0.0003319669364291723
3.64	0.000325399104467942
3.65	0.00031896090106125645
3.66	0.0003126497934571111
3.67	0.00030646329839487634
3.68	0.0003003989810164992
3.69	0.00029445445380322095
3.7	0.00028862737553824906
3.71	0.00028291545029529954
3.72	0.00027731642645331163
3.73	0.00027182809573726024
3.74	0.0002664482922851834
3.75	0.0002611748917411369
3.7600000000000002	0.0002560058103740858
3.77	0.00025093900422249095
3.7800000000000002	0.00024597246826431866
3.79	0.00024110423561207747
3.8000000000000003	0.0002363323767325482
3.81	0.00023165499869080467
3.8200000000000003	0.00022707024441791931
3.83	0.00022257629200187655
3.84	0.00021817135400106183
3.85	0.00021385367677975966
3.86	0.00020962153986477084
3.87	0.0002054732553227909
3.88	0.0002014071671573271
3.89	0.00019742165072485636
3.9	0.00019351511216905584
3.91	0.00018968598787247234
3.92	0.0001859327439246993
3.93	0.00018225387560630757
3.94	0.00017864790688756977
3.95	0.00017511338994118374
3.96	0.0001716489046681432
3.97	0.00016825305823585436
3.98	0.0001649244846277054
3.99	0.00016166184420327858
4.	0.0001584638232683192
4.01	0.00015532913365379794
4.0200000000000005	0.0001522565123031313
4.03	0.00014924472086713718
4.04	0.00014629254530554005
4.05	0.0001433987954949361
4.0600000000000005	0.0001405623048420938
4.07	0.00013778192990230892
4.08	0.00013505655000209334
4.09	0.00013238506686578727
4.1	0.00012976640424563349
4.11	0.00012719950755469786
4.12	0.00012468334350255398
4.13	0.0001222168997332336
4.14	0.00011979918446506075
4.15	0.00011742922613233507
4.16	0.00011510607302850937
4.17	0.00011282879295080064
4.18	0.0001105964728460161
4.19	0.00010840821845762042
4.2	0.00010626315397393711
4.21	0.00010416042167754582
4.22	0.0001020991815958748
4.23	0.00010007861115308432
4.24	0.0000980979048233263
4.25	0.00009615627378556649
4.26	0.00009425294558006929
4.2700000000000005	0.00009238716376679927
4.28	0.00009055818758584033
4.29	0.000088765291620293
4.3	0.00008700776546156833
4.3100000000000005	0.00008528491337767123
4.32	0.00008359605398454241
4.33	0.00008194051992076027
4.34	0.00008031765752595111
4.3500000000000005	0.00007872682652324651
4.36	0.00007716739970591851
4.37	0.00007563876262862531
4.38	0.00007414031330346734
4.39	0.00007267146190121393
4.4	0.0000712316304579188
4.41	0.00006982025258713914
4.42	0.00006843677319811623
4.43	0.00006708064822006725
4.44	0.00006575134433278517
4.45	0.00006444833870387077
4.46	0.00006317111873254235
4.47	0.00006191918180039836
4.48	0.000060692035029204954
4.49	0.00005948919504572554
4.5	0.00005831018775375863
4.51	0.000057154548113467396
4.5200000000000005	0.00005602181992797404
4.53	0.000054911555637292
4.54	0.00005382331611944502
4.55	0.00005275667049905494
4.5600000000000005	0.00005171119596289966
4.57	0.000050686477582754894
4.58	0.0000496821081451787
4.59	0.000048697687988180984
4.6000000000000005	0.000047732824844672785
4.61	0.000046787133692424886
4.62	0.00004586023661046504
4.63	0.00004495176264161131
4.64	0.00004406134766103459
4.65	0.000043188634250468627
4.66	0.00004233327157792681
4.67	0.00004149491528268893
4.68	0.00004067322736513163
4.69	0.00003986787608136327
4.7	0.000039078535842155946
4.71	0.000038304887115997257
4.72	0.00003754661633600785
4.73	0.000036803415810267626
4.74	0.00003607498363550141
4.75	0.0000353610236135908
4.76	0.00003466124517072927
4.7700000000000005	0.000033975363279072554
4.78	0.000033303098380267674
4.79	0.00003264417631097403
4.8	0.000031998328229806576
4.8100000000000005	0.000031365290545650685
4.82	0.000030744804847015615
4.83	0.000030136617832225922
4.84	0.000029540481240190362
4.8500000000000005	0.00002895615178165182
4.86	0.000028383391070573998
4.87	0.00002782196555569645
4.88	0.00002727164645190974
4.89	0.000026732209671411236
4.9	0.000026203435754480283
4.91	0.000025685109799886216
4.92	0.00002517702139458475
4.93	0.000024678964542879052
4.94	0.000024190737594957084
4.95	0.000023712143174542225
4.96	0.00002324298810591397
4.97	0.00002278308334017191
4.98	0.000022332243880669964
4.99	0.00002189028870781584
5.	0.00002145704070311465

==> AdS_h0_k10.dat <==
0.	0.
0.01	-0.06439425777177657
0.02	-0.12851927247887635
0.03	-0.1922108638920853
0.04	-0.2553048517821895
0.05	-0.3176370559199748
0.06	-0.37904329607622717
0.07	-0.43935939202173274
0.08	-0.4984211635272773
0.09	-0.5559509331276966
0.1	-0.6119434167241071
0.11	-0.6662798329816747
0.12	-0.7188414005655656
0.13	-0.7693759335077179
0.14	-0.8179514169598168
0.15	-0.8645024314403191
0.16	-0.9089635574676823
0.17	-0.9511433678442703
0.18	-0.9911528538910707
0.19	-1.0289769992129778
0.2	-1.0646007874148862
0.21	-1.097909257901026
0.22	-1.1290273161572215
0.23	-1.1579799234686328
0.24	-1.1847920411204198
0.25	-1.2094222275731692
0.26	-1.231988408066444
0.27	-1.2525421050152334
0.28	-1.2711348408345273
0.29	-1.2877836085240486
0.3	-1.3025882716801596
0.31	-1.3156141644839563
0.32	-1.3269266211165347
0.33	-1.3365815120274616
0.34	-1.3446574206219737
0.35000000000000003	-1.3512234665737788
0.36	-1.3563487695565843
0.37	-1.3601097945050917
0.38	-1.3625653777276174
0.39	-1.3637817007934718
0.4	-1.3638249452719649
0.41000000000000003	-1.3627780796834412
0.42	-1.3606837838657633
0.43	-1.3576015246078272
0.44	-1.3535907686985296
0.45	-1.348731712197765
0.46	-1.3430548009150327
0.47000000000000003	-1.3366112099308296
0.48	-1.329452114325653
0.49	-1.3216497978326476
0.5	-1.3132258834186037
0.51	-1.3042231027029596
0.52	-1.2946841873051536
0.53	-1.2846713651495163
0.54	-1.2742000730286358
0.55	-1.2633052440399934
0.56	-1.25202181128107
0.5700000000000001	-1.2404016976616605
0.58	-1.2284560505420064
0.59	-1.2162130070946624
0.6	-1.2037007044921841
0.61	-1.1909615484200573
0.62	-1.1780037001327344
0.63	-1.164849589397598
0.64	-1.1515216459820319
0.65	-1.1380540022770584
0.66	-1.1244527043769648
0.67	-1.1107355009996778
0.68	-1.0969201408631248
0.6900000000000001	-1.0830338322183608
0.7000000000000001	-1.069081080436933
0.71	-1.055075850423518
0.72	-1.0410321070827908
0.73	-1.0269714017359832
0.74	-1.0128970783045927
0.75	-0.998820067126673
0.76	-0.9847512985402773
0.77	-0.9707077696415629
0.78	-0.9566919173072378
0.79	-0.9427122451721139
0.8	-0.9287772568710032
0.81	-0.9149003116041119
0.8200000000000001	-0.9010831152146997
0.8300000000000001	-0.8873322291114206
0.84	-0.873654214702929
0.85	-0.86005953290194
0.86	-0.846549285811422
0.87	-0.8331284750384043
0.88	-0.8198021021899166
0.89	-0.8065783161797219
0.9	-0.7934577123854227
0.91	-0.7804440334913552
0.92	-0.7675410221818552
0.93	-0.7547549755017534
0.9400000000000001	-0.7420860600306934
0.9500000000000001	-0.7295369967088137
0.96	-0.7171105064762524
0.97	-0.7048113943290422
0.98	-0.692639463529069
0.99	-0.6805966013941132
1.	-0.668684695241955
1.01	-0.6569073398832358
1.02	-0.6452640321457308
1.03	-0.633755976350076
1.04	-0.6223843768169072
1.05	-0.6111518403373098
1.06	-0.600057607773291
1.07	-0.5891023224573069
1.08	-0.5782866277218138
1.09	-0.5676123191657912
1.1	-0.5570784269485632
1.11	-0.5466851334959767
1.12	-0.5364326212338788
1.1300000000000001	-0.5263220170484351
1.1400000000000001	-0.5163521811210467
1.1500000000000001	-0.5065229180934336
1.16	-0.49683403260731557
1.17	-0.4872860992126658
1.18	-0.4778778446796487
1.19	-0.4686087656866825
1.2	-0.45947835891218525
1.21	-0.45048674293978147
1.22	-0.44163254378060035
1.23	-0.43291500935097754
1.24	-0.4243333875672486
1.25	-0.4158874218712057
1.26	-0.40757566644354526
1.27	-0.3993971709904201
1.28	-0.3913509852179832
1.29	-0.38343654595285215
1.3	-0.37565236093252946
1.31	-0.3679973250149821
1.32	-0.36047033305817733
1.33	-0.35307057386588425
1.34	-0.34579653077194705
1.35	-0.338646981056012
1.36	-0.3316207019977253
1.37	-0.32471668476673027
1.3800000000000001	-0.3179334071966774
1.3900000000000001	-0.3112695610112141
1.4000000000000001	-0.304723837933988
1.41	-0.2982950749702715
1.42	-0.291981760449437
1.43	-0.2857825279824821
1.44	-0.27969601118040427
1.45	-0.27372093040893536
1.46	-0.26785579782244473
1.47	-0.2620992123300362
1.48	-0.2564497728408135
1.49	-0.2509061154209315
1.5	-0.2454667869596224
1.51	-0.2401303715031694
1.52	-0.23489545309785584
1.53	-0.22976061127857883
1.54	-0.22472443640756223
1.55	-0.2197855143356438
1.56	-0.21494243091366128
1.57	-0.21019373285426626
1.58	-0.20553806080175707
1.59	-0.20097401626224592
1.6	-0.19650020074184496
1.61	-0.19211514822261672
1.62	-0.1878175547443429
1.6300000000000001	-0.1836060488227556
1.6400000000000001	-0.1794792589735869
1.6500000000000001	-0.17543572331403096
1.6600000000000001	-0.17147419691777288
1.67	-0.16759334445995994
1.68	-0.16379183061573918
1.69	-0.16006821163058169
1.7	-0.15642130398118137
1.71	-0.15284981571455594
1.72	-0.14935245487772308
1.73	-0.14592780728793522
1.74	-0.14257475211388143
1.75	-0.13929204629448558
1.76	-0.13607844676867142
1.77	-0.13293257811633025
1.78	-0.12985338257903145
1.79	-0.12683967003931193
1.8	-0.12389025037970848
1.81	-0.12100379415459027
1.82	-0.11817930630592895
1.83	-0.11541565244752847
1.84	-0.11271169819319277
1.85	-0.11006616555634068
1.86	-0.1074781211913153
1.87	-0.10494648815207465
1.8800000000000001	-0.1024701894925767
1.8900000000000001	-0.10004800267337066
1.9000000000000001	-0.09767905457918684
1.9100000000000001	-0.09536232650134673
1.92	-0.09309679973117191
1.93	-0.09088130987842212
1.94	-0.08871504218860526
1.95	-0.0865970362256675
1.96	-0.08452633155355503
1.97	-0.08250182353817614
1.98	-0.08052275362073004
1.99	-0.07858821904437806
2.	-0.07669731705228153
2.0100000000000002	-0.07484900345022286
2.02	-0.07304257349369392
2.0300000000000002	-0.07127718100080745
2.04	-0.06955197978967648
2.05	-0.06786598602031413
2.06	-0.06621854623217277
2.07	-0.0646088693066053
2.08	-0.06303616412496431
2.09	-0.061499506483175786
2.1	-0.05999829158219003
2.11	-0.05853178153753068
2.12	-0.057099238464721126
2.13	-0.05569979656519712
2.14	-0.054332897034205116
2.15	-0.052997853152903895
2.16	-0.05169397820245203
2.17	-0.050420463152922854
2.18	-0.049176792520994564
2.19	-0.047962328512260115
2.2	-0.04677643333231227
2.21	-0.04561835276832273
2.22	-0.044487612011674005
2.23	-0.04338361983532752
2.24	-0.042305785012244544
2.25	-0.04125340595967143
2.2600000000000002	-0.04022604594857056
2.27	-0.0392231578941894
2.2800000000000002	-0.03824419471177525
2.29	-0.03728850509387788
2.3000000000000003	-0.036355687867521365
2.31	-0.03544523763703227
2.32	-0.03455664900673703
2.33	-0.033689318479415226
2.34	-0.03284287800155899
2.35	-0.03201686141811344
2.36	-0.031210802574023852
2.37	-0.030424143255176776
2.38	-0.02965654618919951
2.39	-0.02890758204466062
2.4	-0.028176821490128817
2.41	-0.027463749045533538
2.42	-0.026768055987538276
2.43	-0.02608934744416726
2.44	-0.025427228543444848
2.45	-0.024781224001271918
2.46	-0.024151051522645517
2.47	-0.02353634840043923
2.48	-0.02293675192752674
2.49	-0.022351824515368157
2.5	-0.021781308290816037
2.5100000000000002	-0.021224870499309354
2.52	-0.020682178386287185
2.5300000000000002	-0.020152829617237245
2.54	-0.019636588849530377
2.5500000000000003	-0.019133151160586066
2.56	-0.018642211627823892
2.57	-0.018163400804635722
2.58	-0.01769650410207977
2.59	-0.01724124240718666
2.6	-0.016797336606986943
2.61	-0.016364447864570534
2.62	-0.01594238068048498
2.63	-0.015530879831337203
2.64	-0.015129690093734034
2.65	-0.0147385010592679
2.66	-0.014357134763565923
2.67	-0.013985358057240807
2.68	-0.013622937790905192
2.69	-0.013269589906684276
2.7	-0.012925152527073202
2.71	-0.012589412866079668
2.72	-0.012262158137711317
2.73	-0.011943128663690867
2.74	-0.011632177307224933
2.75	-0.011329110039235207
2.7600000000000002	-0.011033732830643322
2.77	-0.010745808520685452
2.7800000000000002	-0.010465203464642957
2.79	-0.010191740886111734
2.8000000000000003	-0.009925244008687627
2.81	-0.009665496436075505
2.82	-0.009412376859718661
2.83	-0.009165724351169365
2.84	-0.008925377981979914
2.85	-0.008691140475187518
2.86	-0.008462901790265548
2.87	-0.008240515538172285
2.88	-0.00802383532986605
2.89	-0.007812681468311697
2.9	-0.007606954195658343
2.91	-0.007406520446061638
2.92	-0.00721124715367727
2.93	-0.007020970764729731
2.94	-0.006835600896478333
2.95	-0.006655016678251197
2.96	-0.006479097239376471
2.97	-0.006307693831791543
2.98	-0.00614072461317159
2.99	-0.005978079863801024
3.	-0.005819649863964288

==> AdS_h0_k100.dat <==
0.	0.
0.01	-0.1217998173541015
0.02	-0.2430799802372563
0.03	-0.36352488019871776
0.04	-0.48281890878773903
0.05	-0.6006464575535733
0.06	-0.7166919180454737
0.07	-0.8306396818126937
0.08	-0.9421741404044861
0.09	-1.050759398795428
0.1	-1.1563882497393194
0.11	-1.258833199415284
0.12	-1.3578667540024454
0.13	-1.4530027974497404
0.14	-1.5443759070585545
0.15	-1.6318620379000863
0.16	-1.7153371450455346
0.17	-1.7944333712274758
0.18	-1.8693680087911793
0.19	-1.9401145377432927
0.2	-2.0066464380904634
0.21	-2.068744423416826
0.22	-2.126651846720546
0.23	-2.1804192945772756
0.24	-2.230097353562667
0.25	-2.2756092759998183
0.26	-2.3171839164179584
0.27	-2.3549227950937612
0.28	-2.388927432303901
0.29	-2.4192340136379573
0.3	-2.4460355279345367
0.31	-2.469459629345151
0.32	-2.4896339720213123
0.33	-2.5066694707345363
0.34	-2.520717214768329
0.35000000000000003	-2.531911554026201
0.36	-2.5403868384116617
0.37	-2.546293107245988
0.38	-2.549742745247818
0.39	-2.550863826553554
0.4	-2.5497844252996016
0.41000000000000003	-2.5466663575585016
0.42	-2.541590458756065
0.43	-2.534671306254239
0.44	-2.5260234774149737
0.45	-2.51580264899464
0.46	-2.5040658592029934
0.47000000000000003	-2.490911245644213
0.48	-2.4764369459224778
0.49	-2.4607826560688846
0.5	-2.4439883318899267
0.51	-2.426135487619016
0.52	-2.407305637489564
0.53	-2.387618484991227
0.54	-2.367102079398674
0.55	-2.3458226592428173
0.56	-2.323846463054571
0.5700000000000001	-2.3012728589240834
0.58	-2.2781217039993393
0.59	-2.2544459849875578
0.6	-2.2302986885959584
0.61	-2.2057604984984116
0.62	-2.1808456256488262
0.63	-2.155595977967762
0.64	-2.130053463375777
0.65	-2.104282594738738
0.66	-2.0782936330537747
0.67	-2.0521194442633255
0.68	-2.0257928943098267
0.6900000000000001	-1.9993650209559408
0.7000000000000001	-1.9728432495957897
0.71	-1.946253177443721
0.72	-1.9196204017140812
0.73	-1.8929850022773334
0.74	-1.8663523006292626
0.75	-1.8397421009217696
0.76	-1.8131742073067554
0.77	-1.7866799236089244
0.78	-1.7602629544382518
0.79	-1.7339385040775173
0.8	-1.7077217768095
0.81	-1.6816371077287344
0.8200000000000001	-1.6556869179815425
0.8300000000000001	-1.629882759526002
0.84	-1.6042361843201898
0.85	-1.5787660131024652
0.86	-1.5534736215385105
0.87	-1.5283676540742903
0.88	-1.5034567551557687
0.89	-1.4787553803446691
0.9	-1.4542640385248935
0.91	-1.4299890496961023
0.92	-1.4059367338579565
0.93	-1.382118079937408
0.9400000000000001	-1.3585328714359097
0.9500000000000001	-1.335185560782206
0.96	-1.3120806004050416
0.97	-1.289226212099575
0.98	-1.2666215711815698
0.99	-1.2442696223332042
1.	-1.222173310236656
1.01	-1.200338634510896
1.02	-1.1787642629265933
1.03	-1.1574519181912093
1.04	-1.1364033230122057
1.05	-1.1156226815395056
1.06	-1.095108242461124
1.07	-1.074860735907537
1.08	-1.0548808920092219
1.09	-1.0351714564490175
1.1	-1.015730337584093
1.11	-0.9965574593239797
1.12	-0.9776527455782089
1.1300000000000001	-0.9590177527233114
1.1400000000000001	-0.94065011921502
1.1500000000000001	-0.9225491159760667
1.16	-0.9047140139291838
1.17	-0.8871453978925912
1.18	-0.869840699335337
1.19	-0.8527986636219579
1.2	-0.8360180361169902
1.21	-0.8194986085866709
1.22	-0.803237661433156
1.23	-0.787233521460302
1.24	-0.7714845154719651
1.25	-0.7559897903769035
1.26	-0.7407465248321112
1.27	-0.7257527175994837
1.28	-0.7110063674409167
1.29	-0.696506100807209
1.3	-0.6822490376957918
1.31	-0.6682329257929994
1.32	-0.6544555127851663
1.33	-0.6409150100227795
1.34	-0.6276085160623597
1.35	-0.6145335931245801
1.36	-0.6016878034301141
1.37	-0.5890690330293096
1.3800000000000001	-0.5766743907812955
1.3900000000000001	-0.5645013093748753
1.4000000000000001	-0.5525472214988527
1.41	-0.5408097647301076
1.42	-0.5292860849141361
1.43	-0.5179735327845117
1.44	-0.5068694590748074
1.45	-0.4959713186936145
1.46	-0.48527631652948033
1.47	-0.4747817616459708
1.48	-0.46448496310665144
1.49	-0.45438324944782166
1.5	-0.44447390247122015
1.51	-0.4347542234513191
1.52	-0.4252215136625908
1.53	-0.4158730232631239
1.54	-0.4067061250903278
1.55	-0.39771814086522805
1.56	-0.3889063923088505
1.57	-0.38026809188853844
1.58	-0.37180071428047284
1.59	-0.3635016249071524
1.6	-0.35536818919107555
1.61	-0.347397616135693
1.62	-0.33958749015017053
1.6300000000000001	-0.3319352392246262
1.6400000000000001	-0.3244382913491777
1.6500000000000001	-0.3170938805678674
1.6600000000000001	-0.30989970639531894
1.67	-0.3028532744000805
1.68	-0.2959520901506998
1.69	-0.2891934361713043
1.7	-0.2825751302926311
1.71	-0.27609476730099664
1.72	-0.2697499419827173
1.73	-0.2635380043099852
1.74	-0.25745689180889064
1.75	-0.2515042971913996
1.76	-0.24567791316947812
1.77	-0.23997517220006978
1.78	-0.2343941313521721
1.79	-0.22893258743976008
1.8	-0.2235883372768088
1.81	-0.2183589074038065
1.82	-0.21324247301760968
1.83	-0.20823693904158805
1.84	-0.20334021039911132
1.85	-0.19854991632583002
1.86	-0.19386434770792077
1.87	-0.18928151974384094
1.8800000000000001	-0.18479944763204795
1.8900000000000001	-0.18041586933847753
1.9000000000000001	-0.17612918818711742
1.9100000000000001	-0.1719375302694337
1.92	-0.16783902167689255
1.93	-0.16383151293705633
1.94	-0.15991351593085618
1.95	-0.15608326697531952
1.96	-0.15233900238747383
1.97	-0.14867868722053218
1.98	-0.14510093756086226
1.99	-0.14160409823101733
2.	-0.13818651405355062
2.0100000000000002	-0.1348462650059925
2.02	-0.1315820666939284
2.0300000000000002	-0.12839236987792044
2.04	-0.12527562531853131
2.05	-0.12223002702017069
2.06	-0.11925438520201444
2.07	-0.1163472533270862
2.08	-0.11350718485840916
2.09	-0.11073248587219872
2.1	-0.10802205617300961
2.11	-0.10537454817858877
2.12	-0.1027886143066827
2.13	-0.10026266990233537
2.14	-0.09779569928507742
2.15	-0.09538644970173696
2.16	-0.09303366839914166
2.17	-0.09073587652339578
2.18	-0.08849213786234042
2.19	-0.08630129010309323
2.2	-0.08416217093277145
2.21	-0.08207340332465096
2.22	-0.08003412556522749
2.23	-0.07804326122715538
2.24	-0.0760997338830886
2.25	-0.07420226398986451
2.2600000000000002	-0.07235005948228085
2.27	-0.07054212517931874
2.2800000000000002	-0.06877746589995896
2.29	-0.0670548949875344
2.3000000000000003	-0.06537368532693336
2.31	-0.0637329183273962
2.32	-0.06213167539816313
2.33	-0.060568858016742735
2.34	-0.059043799496799554
2.35	-0.057555653220266324
2.36	-0.05610357256907601
2.37	-0.054686542329456335
2.38	-0.0533039519173273
2.39	-0.051955022152903645
2.4	-0.05063897385640034
2.41	-0.04935487029205538
2.42	-0.04810215285845121
2.43	-0.046880105398193275
2.44	-0.04568801175388727
2.45	-0.04452500888721147
2.46	-0.0433905862740696
2.47	-0.04228408650943801
2.48	-0.04120485218829325
2.49	-0.040152089283816216
2.5	-0.03912533166149707
2.5100000000000002	-0.03812397656503034
2.52	-0.037147421238110725
2.5300000000000002	-0.036194936109166916
2.54	-0.03526609596326581
2.5500000000000003	-0.03436034877020829
2.56	-0.03347714249979539
2.57	-0.03261580763606671
2.58	-0.03177595662888902
2.59	-0.030957084442367895
2.6	-0.030158686040608746
2.61	-0.029380147740245395
2.62	-0.028621116611843692
2.63	-0.0278811310784979
2.64	-0.02715972956330213
2.65	-0.02645635018321923
2.66	-0.025770671789927296
2.67	-0.025102272928973123
2.68	-0.02445073214590341
2.69	-0.02381553552569607
2.7	-0.023196391058694237
2.71	-0.02259291427467227
2.72	-0.022004720703404416
2.73	-0.021431340770615207
2.74	-0.02087250915174865
2.75	-0.020327875418199026
2.7600000000000002	-0.019797089141360528
2.77	-0.019279721667194133
2.7800000000000002	-0.018775532082700646
2.79	-0.018284201249447674
2.8000000000000003	-0.01780541002900272
2.81	-0.017338767472772836
2.82	-0.016884054976550322
2.83	-0.016440982125966938
2.84	-0.016009258506654498
2.85	-0.01558852786314842
2.86	-0.015178591958615362
2.87	-0.014779186715125589
2.88	-0.014390048054749438
2.89	-0.014010851600319405
2.9	-0.013641417692838706
2.91	-0.013281506374072723
2.92	-0.012930877685786896
2.93	-0.012589236505437506
2.94	-0.012256420104822738
2.95	-0.011932210591431616
2.96	-0.011616390072753223
2.97	-0.011308690241021591
2.98	-0.011008963785082792
2.99	-0.010717012978527845
3.	-0.010432640094947827

==> AdS_h0_k20.dat <==
0.	0.
0.01	-0.07939123866720896
0.02	-0.15844632781639784
0.03	-0.23696080181133006
0.04	-0.31473019501576904
0.05	-0.3915500417934782
0.06	-0.46721587650822083
0.07	-0.5415232335237606
0.08	-0.6142676472038606
0.09	-0.6851024531925948
0.1	-0.754022264061292
0.11	-0.8208794936615916
0.12	-0.8855265558451327
0.13	-0.9476488464774159
0.14	-1.0073326045906748
0.15	-1.0644970512310041
0.16	-1.1190614074444991
0.17	-1.1707873270538938
0.18	-1.2198146252179878
0.19	-1.2661255498722206
0.2	-1.309702348952031
0.21	-1.3504025434399791
0.22	-1.3883829990055347
0.23	-1.4236758543652885
0.24	-1.4563132482358312
0.25	-1.486244749965242
0.26	-1.5136180953860277
0.27	-1.538498450962183
0.28	-1.5609509831577038
0.29	-1.5809982779230176
0.3	-1.5987651144411141
0.31	-1.6143336913814148
0.32	-1.6277862074133418
0.33	-1.6391936629593011
0.34	-1.648653934234537
0.35000000000000003	-1.656253699207278
0.36	-1.6620796358457526
0.37	-1.6662282044040866
0.38	-1.668772387650252
0.39	-1.6697949506381182
0.4	-1.6693786584215542
0.41000000000000003	-1.6676277773287658
0.42	-1.6645949706295518
0.43	-1.6603544028680468
0.44	-1.654980238588386
0.45	-1.6485729639006481
0.46	-1.6411698931566463
0.47000000000000003	-1.632834662274138
0.48	-1.6236309071708808
0.49	-1.6136489485028798
0.5	-1.602915063554345
0.51	-1.591482214347734
0.52	-1.5794033629055055
0.53	-1.566756038939512
0.54	-1.5535588097070587
0.55	-1.5398548101548453
0.56	-1.525687175229572
0.5700000000000001	-1.5111203884254636
0.58	-1.4961676967226853
0.59	-1.4808636956489272
0.6	-1.465242980731879
0.61	-1.4493580255806104
0.62	-1.4332183964088803
0.63	-1.4168515375118265
0.64	-1.4002848931845873
0.65	-1.3835605257945804
0.66	-1.366685414335753
0.67	-1.3496811558743311
0.68	-1.3325693474765414
0.6900000000000001	-1.3153833617944855
0.7000000000000001	-1.298128310074164
0.71	-1.280821079147454
0.72	-1.263478555846231
0.73	-1.246127034101785
0.74	-1.2287702308068134
0.75	-1.2114212699534272
0.76	-1.194093275533737
0.77	-1.1768068611452236
0.78	-1.1595646653324803
0.79	-1.1423768162454695
0.8	-1.1252534420341544
0.81	-1.1082106356679975
0.8200000000000001	-1.0912501745496623
0.8300000000000001	-1.0743798009013117
0.84	-1.057607256945109
0.85	-1.040945049296187
0.86	-1.0243942500265508
0.87	-1.0079606956011753
0.88	-0.9916502224850354
0.89	-0.9754724900406796
0.9	-0.9594279826764799
0.91	-0.9435210076983821
0.92	-0.9277558724123317
0.93	-0.912139967631952
0.9400000000000001	-0.8966732837524399
0.9500000000000001	-0.88135889467667
0.96	-0.8661998743075167
0.97	-0.8512017961785601
0.98	-0.8363642347096868
0.99	-0.8216892639514893
1.	-0.8071789579545596
1.01	-0.7928374252598788
1.02	-0.7786638916314949
1.03	-0.7646596173238447
1.04	-0.7508258625913652
1.05	-0.737165547512647
1.06	-0.7236776085883114
1.07	-0.7103626421431337
1.08	-0.6972212445018892
1.09	-0.6842553663165933
1.1	-0.6714637078538849
1.11	-0.658846323707643
1.12	-0.6464032684717467
1.1300000000000001	-0.6341356988980748
1.1400000000000001	-0.6220421265593067
1.1500000000000001	-0.6101221651861218
1.16	-0.5983754285091996
1.17	-0.5868024218997726
1.18	-0.575401510791745
1.19	-0.5641719522595741
1.2	-0.5531130033777176
1.21	-0.5422246354240609
1.22	-0.5315051055882627
1.23	-0.5209533852634096
1.24	-0.5105684458425883
1.25	-0.5003498222645817
1.26	-0.4902956969585013
1.27	-0.4804048158991552
1.28	-0.4706759250613512
1.29	-0.46110820542113296
1.3	-0.45169979395157867
1.31	-0.4424492626270021
1.32	-0.433355183421717
1.33	-0.42441645337574957
1.34	-0.4156311893714162
1.35	-0.4069978333567457
1.36	-0.398514827279767
1.37	-0.39018084414063814
1.3800000000000001	-0.381994002414407
1.3900000000000001	-0.37395265162825064
1.4000000000000001	-0.36605514130934624
1.41	-0.3582999718296758
1.42	-0.3506852815336895
1.43	-0.34320935961064264
1.44	-0.33587049524979057
1.45	-0.32866706036744087
1.46	-0.3215972283349754
1.47	-0.3146592552508284
1.48	-0.30785139721343413
1.49	-0.3011719355839778
1.5	-0.2946190910930424
1.51	-0.2881911097339618
1.52	-0.28188623750006986
1.53	-0.27570269760125116
1.54	-0.26963876792766867
1.55	-0.2636927035860361
1.56	-0.25786275968306704
1.57	-0.2521471288266882
1.58	-0.24654415362191498
1.59	-0.24105211417497577
1.6	-0.235669290592099
1.61	-0.2303938681230751
1.62	-0.22522425967314572
1.6300000000000001	-0.22015878329111446
1.6400000000000001	-0.215195757025785
1.6500000000000001	-0.21033337818882877
1.6600000000000001	-0.20557013386103448
1.67	-0.2009043903860587
1.68	-0.19633451410755776
1.69	-0.1918587304265129
1.7	-0.18747560300632615
1.71	-0.1831835545677241
1.72	-0.17898100783143336
1.73	-0.1748662293137099
1.74	-0.17083786042153937
1.75	-0.16689438635743664
1.76	-0.16303429232391672
1.77	-0.15925589633446774
1.78	-0.1555579176562421
1.79	-0.15193890836736543
1.8	-0.1483974205459633
1.81	-0.14493183176828844
1.82	-0.14154093841508864
1.83	-0.1382233623652386
1.84	-0.1349777254976132
1.85	-0.1318024710004208
1.86	-0.1286964709194692
1.87	-0.12565841860989976
1.8800000000000001	-0.12268700742685383
1.8900000000000001	-0.11978075047742655
1.9000000000000001	-0.11693859346402402
1.9100000000000001	-0.11415930184100614
1.92	-0.11144164106273281
1.93	-0.1087841969690843
1.94	-0.10618598647469182
1.95	-0.10364584687970707
1.96	-0.10116261548428168
1.97	-0.09873495240733271
1.98	-0.09636194300274031
1.99	-0.09404249544315
2.	-0.09177551790120733
2.0100000000000002	-0.0895597452560438
2.02	-0.08739432829122462
2.0300000000000002	-0.08527824449680069
2.04	-0.08321047136282332
2.05	-0.08118981812562129
2.06	-0.07921549783045673
2.07	-0.0772865552688698
2.08	-0.07540203523240034
2.09	-0.0735608201877737
2.1	-0.07176218218127044
2.11	-0.07000523093435665
2.12	-0.06828907616849808
2.13	-0.06661267187147525
2.14	-0.06497534579191373
2.15	-0.06337626994475377
2.16	-0.0618146163449354
2.17	-0.06028940833289637
2.18	-0.058800026067880214
2.19	-0.057345701034628216
2.2	-0.05592566471788139
2.21	-0.0545390072904017
2.22	-0.053185158073701215
2.23	-0.05186340507731294
2.24	-0.05057303631076963
2.25	-0.04931320599910977
2.2600000000000002	-0.04808338945015845
2.27	-0.04688292818724643
2.2800000000000002	-0.045711163733704305
2.29	-0.04456731140579855
2.3000000000000003	-0.04345088941674976
2.31	-0.04236128977271442
2.32	-0.04129790447984888
2.33	-0.04026000687019673
2.34	-0.03924715509367231
2.35	-0.03825878862607704
2.36	-0.03729434694321251
2.37	-0.036353158258834235
2.38	-0.03543481781560804
2.39	-0.0345388095941537
2.4	-0.033664617575091156
2.41	-0.03281162170743147
2.42	-0.03197945161604675
2.43	-0.031167632894200263
2.44	-0.03037569113515542
2.45	-0.029603054902143502
2.46	-0.02884938563047269
2.47	-0.028114247725419036
2.48	-0.02739720559225874
2.49	-0.02669773334330113
2.5	-0.02601552179397582
2.5100000000000002	-0.025350171466745577
2.52	-0.024701282884073278
2.5300000000000002	-0.024068372722203992
2.54	-0.02345115888830537
2.5500000000000003	-0.02284927544332726
2.56	-0.022262356448219615
2.57	-0.021689958256646383
2.58	-0.02113182371975774
2.59	-0.020587617981418
2.6	-0.02005700618549139
2.61	-0.019539581589113734
2.62	-0.01903510997756914
2.63	-0.018543285249413326
2.64	-0.018063801303201902
2.65	-0.017596285648134376
2.66	-0.01714052512786506
2.67	-0.016696240196692132
2.68	-0.01626315130891371
2.69	-0.015840917703553344
2.7	-0.015429345536293623
2.71	-0.015028179747542584
2.72	-0.014637165277708192
2.73	-0.01425599070640892
2.74	-0.013884479879158116
2.75	-0.013522400280679634
2.7600000000000002	-0.013169519395697262
2.77	-0.012825552889748912
2.7800000000000002	-0.012490340794418697
2.79	-0.012163671322104842
2.8000000000000003	-0.01184533268520552
2.81	-0.011535065514724142
2.82	-0.011232724637011636
2.83	-0.010938117297024109
2.84	-0.010651050739717716
2.85	-0.010371288573486594
2.86	-0.010098699134473638
2.87	-0.009833107122259729
2.88	-0.0095743372364258
2.89	-0.009322174204026
2.9	-0.00907649868617869
2.91	-0.00883715137147545
2.92	-0.008603972948507902
2.93	-0.008376767529642695
2.94	-0.008155427010186355
2.95	-0.007939806709220438
2.96	-0.0077297619458265385
2.97	-0.007525114605063034
2.98	-0.007325766813643966
2.99	-0.007131587264260163
3.	-0.006942444649602488

==> AdS_h0_k40.dat <==
0.	0.
0.01	-0.09596565145353181
0.02	-0.19152295478225745
0.03	-0.28642377270234154
0.04	-0.38041996792994864
0.05	-0.47326340318124327
0.06	-0.56470594117239
0.07	-0.6544994446195536
0.08	-0.7423957762388982
0.09	-0.8279738220392281
0.1	-0.9112276121270126
0.11	-0.9919781999013605
0.12	-1.0700466387613803
0.13	-1.1450508720860784
0.14	-1.217096307302707
0.15	-1.286085241818416
0.16	-1.3519199730403555
0.17	-1.4143112714369646
0.18	-1.4734295721295876
0.19	-1.5292537833008588
0.2	-1.5817628131334123
0.21	-1.6307840791267165
0.22	-1.6765085764198373
0.23	-1.7189758094686745
0.24	-1.7582252827291278
0.25	-1.79419635580552
0.26	-1.82706873594596
0.27	-1.8569219855469792
0.28	-1.8838356670051086
0.29	-1.9078378681828654
0.3	-1.929080215824401
0.31	-1.9476628621398517
0.32	-1.963685959339355
0.33	-1.9772363493946719
0.34	-1.9884328188496654
0.35000000000000003	-1.9973808440098224
0.36	-2.0041859011806302
0.37	-2.0089656405902194
0.38	-2.0118084950523767
0.39	-2.0128150713035313
0.4	-2.012085976080113
0.41000000000000003	-2.009748193298092
0.42	-2.005865401642542
0.43	-2.0005276569780768
0.44	-1.9938250151693107
0.45	-1.985879716556718
0.46	-1.9767367587387077
0.47000000000000003	-1.9664733237895495
0.48	-1.9551665937835137
0.49	-1.9429263239636132
0.5	-1.9297840939678765
0.51	-1.915804056603076
0.52	-1.9010503646759835
0.53	-1.8856171229925947
0.54	-1.8695265515607689
0.55	-1.8528308223875891
0.56	-1.835582107480138
0.5700000000000001	-1.8178585776399943
0.58	-1.799676006561947
0.59	-1.78107616673528
0.6	-1.7621008306492776
0.61	-1.742813519088553
0.62	-1.7232255569289308
0.63	-1.7033700173415645
0.64	-1.6832799734976067
0.65	-1.6630062598270416
0.66	-1.6425570837386594
0.67	-1.6219584139000809
0.68	-1.601236218978927
0.6900000000000001	-1.5804307559559039
0.7000000000000001	-1.559547989860313
0.71	-1.5386081740345416
0.72	-1.5176315618209761
0.73	-1.496649803477556
0.74	-1.4756671966648947
0.75	-1.4546994359591576
0.76	-1.4337622159365109
0.77	-1.4128802891561987
0.78	-1.392056669018077
0.79	-1.37130342690508
0.8	-1.350632634200142
0.81	-1.3300635619962673
0.8200000000000001	-1.3095982020822925
0.8300000000000001	-1.2892457459571243
0.84	-1.2690153851196693
0.85	-1.248922049300067
0.86	-1.2289668964734974
0.87	-1.2091568228463738
0.88	-1.1894987246251094
0.89	-1.1700040914066967
0.9	-1.1506733886507379
0.91	-1.1315116752074137
0.92	-1.112524009926906
0.93	-1.0937191472816925
0.9400000000000001	-1.0750969722507393
0.9500000000000001	-1.056661065435309
0.96	-1.0384150074366651
0.97	-1.020365366761976
0.98	-1.0025115409442358
0.99	-0.9848559154223446
1.	-0.9674008756352026
1.01	-0.9501512322580064
1.02	-0.9331059753988411
1.03	-0.9162665204020884
1.04	-0.8996342826121299
1.05	-0.8832126503952531
1.06	-0.8670002768651712
1.07	-0.8509977881575035
1.08	-0.835205810407869
1.09	-0.819626574931052
1.1	-0.8042584606118406
1.11	-0.7891014515141883
1.12	-0.7741555317020481
1.1300000000000001	-0.7594219875445107
1.1400000000000001	-0.7448989798783371
1.1500000000000001	-0.7305859718454254
1.16	-0.7164824265876745
1.17	-0.7025888573395738
1.18	-0.6889032571133933
1.19	-0.6754246690139944
1.2	-0.6621521361462387
1.21	-0.649085539649007
1.22	-0.6362227493795336
1.23	-0.6235624732290723
1.24	-0.6111034190888769
1.25	-0.5988449532535471
1.26	-0.5867848618496521
1.27	-0.5749215894071072
1.28	-0.5632535804558277
1.29	-0.5517797850052969
1.3	-0.5404979399140349
1.31	-0.5294062875201297
1.32	-0.5185030701616694
1.33	-0.5077869051454176
1.34	-0.4972555098533166
1.35	-0.48690697663598453
1.36	-0.4767393978440391
1.37	-0.466751129410501
1.3800000000000001	-0.45693989467062435
1.3900000000000001	-0.44730368054206604
1.4000000000000001	-0.43784047394248293
1.41	-0.4285484305264685
1.42	-0.4194253009799682
1.43	-0.4104690047258644
1.44	-0.4016774611870394
1.45	-0.39304867812787875
1.46	-0.38458045129316004
1.47	-0.3762706647691643
1.48	-0.3681172026421724
1.49	-0.3601179696511832
1.5	-0.35227082096867257
1.51	-0.3445736324198343
1.52	-0.3370242798298621
1.53	-0.32962060320007014
1.54	-0.32236052850908364
1.55	-0.3152419459116483
1.56	-0.30826274556250965
1.57	-0.30142073521731916
1.58	-0.2947139203895543
1.59	-0.28814022419359847
1.6	-0.28169756974383486
1.61	-0.2753837599121027
1.62	-0.2691968861523471
1.6300000000000001	-0.263134919675969
1.6400000000000001	-0.2571958316943695
1.6500000000000001	-0.25137744300914694
1.6600000000000001	-0.24567793540542587
1.67	-0.24009534025852847
1.68	-0.23462768894377642
1.69	-0.22927283897690076
1.7	-0.22402906513665105
1.71	-0.21889446834218573
1.72	-0.21386714951266328
1.73	-0.2089450181025453
1.74	-0.20412644308156577
1.75	-0.19940960195476193
1.76	-0.19479267222717098
1.77	-0.19027362738468706
1.78	-0.18585093055914761
1.79	-0.18152284086324702
1.8	-0.1772876174096797
1.81	-0.173143307067861
1.82	-0.16908846609107597
1.83	-0.16512143848933064
1.84	-0.161240568272631
1.85	-0.15744398266315743
1.86	-0.1537303291738718
1.87	-0.15009803852991044
1.8800000000000001	-0.14654554145640958
1.8900000000000001	-0.1430710504409987
1.9000000000000001	-0.13967330174132356
1.9100000000000001	-0.13635081337752314
1.92	-0.1331021033697365
1.93	-0.12992547262347334
1.94	-0.12681974311935348
1.95	-0.12378351972336751
1.96	-0.12081540730150606
1.97	-0.1179137968370071
1.98	-0.11507759263171494
1.99	-0.11230548510472123
2.	-0.10959616467511764
2.0100000000000002	-0.1069481128114744
2.02	-0.10436031246361327
2.0300000000000002	-0.1018315376308342
2.04	-0.09936056231243766
2.05	-0.09694595783210178
2.06	-0.09458678193499738
2.07	-0.09228188969067365
2.08	-0.09003013616867936
2.09	-0.08783018106973767
2.1	-0.08568115297975379
2.11	-0.08358198511580729
2.12	-0.08153161069497737
2.13	-0.0795287756362933
2.14	-0.07757267537410471
2.15	-0.07566231804471127
2.16	-0.07379671178441231
2.17	-0.07197468603714609
2.18	-0.07019549910851794
2.19	-0.0684582306117721
2.2	-0.06676196016015251
2.21	-0.0651055976210301
2.22	-0.06348846025187141
2.23	-0.06190969556426997
2.24	-0.06036845106981902
2.25	-0.05886371365863288
2.2600000000000002	-0.05739485571237571
2.27	-0.05596108899123272
2.2800000000000002	-0.054561625255388865
2.29	-0.053195524810644136
2.3000000000000003	-0.05186221145332279
2.31	-0.0505609575253641
2.32	-0.04929103536870718
2.33	-0.048051574969877206
2.34	-0.04684204796839295
2.35	-0.04566178364835903
2.36	-0.0445101112938803
2.37	-0.04338622677499962
2.38	-0.04228964615550829
2.39	-0.041219752085135654
2.4	-0.04017592721361125
2.41	-0.03915742948936181
2.42	-0.03816381614394053
2.43	-0.03719451970759779
2.44	-0.03624897271058416
2.45	-0.03532649141101356
2.46	-0.03442667112012763
2.47	-0.03354899087703136
2.48	-0.032692929720829905
2.49	-0.031857858522741866
2.5	-0.03104340775691335
2.5100000000000002	-0.030249099729603924
2.52	-0.0294744567470733
2.5300000000000002	-0.028718900697325654
2.54	-0.027982094472178233
2.5500000000000003	-0.027263600545192758
2.56	-0.026562981389931076
2.57	-0.025879706436800688
2.58	-0.025213468419779315
2.59	-0.024563867029690517
2.6	-0.02393050195735773
2.61	-0.02331288683928848
2.62	-0.022710741842348642
2.63	-0.022123701079088166
2.64	-0.021551398662056912
2.65	-0.02099338924709305
2.66	-0.020449418186142924
2.67	-0.019919151374441207
2.68	-0.019402254707222465
2.69	-0.01889832082993551
2.7	-0.018407118187515104
2.71	-0.01792834197511026
2.72	-0.017461687387869892
2.73	-0.017006782192417098
2.74	-0.016563415983837062
2.75	-0.016131310928689142
2.7600000000000002	-0.015710189193532616
2.77	-0.0152997109605417
2.7800000000000002	-0.014899685174414878
2.79	-0.014509858795465569
2.8000000000000003	-0.014129978784007118
2.81	-0.013759735194282467
2.82	-0.013398954655103636
2.83	-0.013047406889212174
2.84	-0.01270486161934968
2.85	-0.012371036388043691
2.86	-0.012045773970335402
2.87	-0.01172886496105195
2.88	-0.011420099955020531
2.89	-0.011119221755129305
2.9	-0.010826087864920036
2.91	-0.010540507995995456
2.92	-0.010262291859958346
2.93	-0.009991205443077276
2.94	-0.009727119672422858
2.95	-0.009469861749731492
2.96	-0.009219258876739625
2.97	-0.008975098291334997
2.98	-0.008737263144642177
2.99	-0.008505596623937033
3.	-0.008279941916495472

==> AdS_h0_k5.dat <==
0.	0.
0.01	-0.049414068931435795
0.02	-0.09863083606068994
0.03	-0.14752885327864285
0.04	-0.19598667247617493
0.05	-0.24388284554416656
0.06	-0.29109592437349807
0.07	-0.3375044608550499
0.08	-0.38298700687970244
0.09	-0.42734004557507144
0.1	-0.4705570251006078
0.11	-0.5125493248524976
0.12	-0.5532283242269271
0.13	-0.5924086679643306
0.14	-0.6301371639789469
0.15	-0.6663638855292631
0.16	-0.7010389058737664
0.17	-0.7340205062560603
0.18	-0.7653872687554686
0.19	-0.7951259834364316
0.2	-0.8232234403633898
0.21	-0.849593072437829
0.22	-0.8743243697523257
0.23	-0.8974334652365022
0.24	-0.9189364918199805
0.25	-0.9388001815150936
0.26	-0.9571098285356684
0.27	-0.9739013261782427
0.28	-0.9892105677393541
0.29	-1.0030469706573004
0.3	-1.0154834944301554
0.31	-1.026566622697753
0.32	-1.0363428390999267
0.33	-1.0448503251128356
0.34	-1.0521471874054584
0.35000000000000003	-1.0582832304830987
0.36	-1.06330825885106
0.37	-1.0672761046189103
0.38	-1.0702309336459837
0.39	-1.0722209393958786
0.4	-1.0732943153321932
0.41000000000000003	-1.0735103541266224
0.42	-1.0729017103514293
0.43	-1.0715121377869734
0.44	-1.0693853902136141
0.45	-1.0665794348007587
0.46	-1.0631181265841003
0.47000000000000003	-1.0590395339883791
0.48	-1.0543817254383359
0.49	-1.0491975054859817
0.5	-1.043504311977878
0.51	-1.0373343188878574
0.52	-1.0307197001897521
0.53	-1.0237064148937827
0.54	-1.0163073379228378
0.55	-1.0085491292361943
0.56	-1.0004584487931294
0.5700000000000001	-0.9920741037138882
0.58	-0.983405747932392
0.59	-0.9744751825435303
0.6	-0.9653042086421928
0.61	-0.9559249418490866
0.62	-0.9463447429229568
0.63	-0.9365812871483661
0.64	-0.9266522498098769
0.65	-0.9165838655795345
0.66	-0.9063818265994261
0.67	-0.8960603843991212
0.68	-0.8856337905081895
0.6900000000000001	-0.8751233051152518
0.7000000000000001	-0.8645333676272062
0.71	-0.8538754261100017
0.72	-0.8431609286295872
0.73	-0.8324070255247644
0.74	-0.821617181679489
0.75	-0.8108005642505692
0.76	-0.7999663403948132
0.77	-0.7891283106834502
0.78	-0.7782891554930988
0.79	-0.7674561886147987
0.8	-0.7566367238395892
0.81	-0.745841848748564
0.8200000000000001	-0.7350735938266872
0.8300000000000001	-0.7243377633489773
0.84	-0.7136401615904524
0.85	-0.70298968104284
0.86	-0.6923878024777652
0.87	-0.6818390948835622
0.88	-0.6713481272485654
0.89	-0.660922010834198
0.9	-0.6505617554464701
0.91	-0.6402709131644806
0.92	-0.6300530360673284
0.93	-0.6199137819961102
0.9400000000000001	-0.6098537549631279
0.9500000000000001	-0.5998756647426813
0.96	-0.5899822211090702
0.97	-0.5801778876544039
0.98	-0.5704629188080488
0.99	-0.5608393228171804
1.	-0.5513091079289746
1.01	-0.5418757491916603
1.02	-0.5325392013309389
1.03	-0.5233008858735653
1.04	-0.5141622243462939
1.05	-0.5051258679253139
1.06	-0.49619151662817157
1.07	-0.48736010012184783
1.08	-0.4786325480733235
1.09	-0.47001082120475224
1.1	-0.46149440570587297
1.11	-0.4530838188215973
1.12	-0.444779577796837
1.1300000000000001	-0.43658306253340196
1.1400000000000001	-0.4284935825565464
1.1500000000000001	-0.42051131004842274
1.16	-0.4126364171911836
1.17	-0.4048697944973623
1.18	-0.39721060848657774
1.19	-0.3896587440088298
1.2	-0.38221408591411843
1.21	-0.37487711265786827
1.22	-0.3676468780424846
1.23	-0.36052302947579745
1.24	-0.3535052143656368
1.25	-0.34659356532709296
1.26	-0.3397870504778316
1.27	-0.33308512314277866
1.28	-0.32648723664685997
1.29	-0.31999323502299404
1.3	-0.31360202460491726
1.31	-0.30731290243435855
1.32	-0.3011251655530468
1.33	-0.2950384192717532
1.34	-0.2890515290555476
1.35	-0.2831636686385418
1.36	-0.277374011754848
1.37	-0.27168196859432914
1.3800000000000001	-0.2660863818530458
1.3900000000000001	-0.26058633068280956
1.4000000000000001	-0.255180894235432
1.41	-0.24986932577001017
1.42	-0.244650460688156
1.43	-0.23952330849876702
1.44	-0.23448687871074075
1.45	-0.2295403010807203
1.46	-0.2246824167707592
1.47	-0.2199121871906567
1.48	-0.215228573750212
1.49	-0.2106306118864141
1.5	-0.20611715937099653
1.51	-0.20168714800288257
1.52	-0.19733950958099553
1.53	-0.19307321058810958
1.54	-0.18888713426575682
1.55	-0.18478019853932015
1.56	-0.18075132133418256
1.57	-0.17679942209661528
1.58	-0.17292341662275765
1.59	-0.1691222222296373
1.6	-0.16539475623428188
1.61	-0.1617399098465898
1.62	-0.15815663693356963
1.6300000000000001	-0.15464386525510063
1.6400000000000001	-0.15120052257106212
1.6500000000000001	-0.1478254878397614
1.6600000000000001	-0.14451775714327864
1.67	-0.14127627776212198
1.68	-0.13809999697679945
1.69	-0.13498779494449167
1.7	-0.13193871291836534
1.71	-0.12895172502825963
1.72	-0.1260258054040137
1.73	-0.1231598465811479
1.74	-0.1203529369215477
1.75	-0.11760408319277976
1.76	-0.11491229216241076
1.77	-0.11227647789998371
1.78	-0.10969577695029839
1.79	-0.10716923316013095
1.8	-0.10469589037625754
1.81	-0.10227469156574984
1.82	-0.0999048218069702
1.83	-0.09758536529857656
1.84	-0.09531540623922681
1.85	-0.09309392228084759
1.86	-0.09092014678752061
1.87	-0.08879320657659633
1.8800000000000001	-0.08671222846542515
1.8900000000000001	-0.08467622920215635
1.9000000000000001	-0.082684489701022
1.9100000000000001	-0.080736180807053
1.92	-0.07883047336528025
1.93	-0.07696642643979064
1.94	-0.07514336736893662
1.95	-0.07336051171012668
1.96	-0.07161707502076929
1.97	-0.06991216087737853
1.98	-0.06824514161061503
1.99	-0.066615277570245
2.	-0.06502182910603471
2.0100000000000002	-0.06346394563295457
2.02	-0.06194104280948499
2.0300000000000002	-0.06045242535931035
2.04	-0.05899739800611534
2.05	-0.057575156596414205
2.06	-0.056185158281929715
2.07	-0.05482675133721462
2.08	-0.053499284036821394
2.09	-0.052201998641839886
2.1	-0.05093439184567067
2.11	-0.04969585432825161
2.12	-0.04848577676952039
2.13	-0.04730344732710742
2.14	-0.046148400212180835
2.15	-0.0450200671136015
2.16	-0.0439178797202301
2.17	-0.04284117116309584
2.18	-0.0417895111120237
2.19	-0.040762370679007204
2.2	-0.039759220976039684
2.21	-0.0387794388631621
2.22	-0.037822627405101374
2.23	-0.03688829541463204
2.24	-0.03597595170452847
2.25	-0.03508501537094901
2.2600000000000002	-0.03421512082993069
2.27	-0.033365812780894503
2.2800000000000002	-0.03253663592326131
2.29	-0.03172704991050829
2.3000000000000003	-0.030936718506377622
2.31	-0.030165220428667844
2.32	-0.02941213439517736
2.33	-0.02867695880544152
2.34	-0.027959384822827137
2.35	-0.027259023292437817
2.36	-0.0265754850593773
2.37	-0.02590830537074854
2.38	-0.025257200908856196
2.39	-0.024621812758004152
2.4	-0.024001782002496405
2.41	-0.023396678789201205
2.42	-0.022806243514832434
2.43	-0.022230145638668233
2.44	-0.02166805461998685
2.45	-0.02111957353976828
2.46	-0.020584464786908174
2.47	-0.020062424372003933
2.48	-0.01955314830565305
2.49	-0.019056270645229523
2.5	-0.018571574135843625
2.5100000000000002	-0.018098779569382124
2.52	-0.017637607737731882
2.5300000000000002	-0.017187721745721838
2.54	-0.01674892314711982
2.5500000000000003	-0.016320955808635726
2.56	-0.015903563596979555
2.57	-0.015496436780834396
2.58	-0.015099394264147751
2.59	-0.01471220135284034
2.6	-0.01433462335283281
2.61	-0.013966375871275031
2.62	-0.01360729379236684
2.63	-0.013257162301537295
2.64	-0.012915766584215385
2.65	-0.012582845828571105
2.66	-0.012258249616196131
2.67	-0.011941781531423138
2.68	-0.011633245158584745
2.69	-0.0113324015844237
2.7	-0.011039113889898514
2.71	-0.010753202658377835
2.72	-0.010474488473230249
2.73	-0.010202752717135638
2.74	-0.009937870854426859
2.75	-0.009679679148748056
2.7600000000000002	-0.009428013863743326
2.77	-0.00918267515814478
2.7800000000000002	-0.008943549842473364
2.79	-0.00871048862233803
2.8000000000000003	-0.008483342203347692
2.81	-0.00826192808454426
2.82	-0.00804614346073052
2.83	-0.007835852320142212
2.84	-0.007630918651015105
2.85	-0.0074311759412272835
2.86	-0.007236530879515227
2.87	-0.007046859654257727
2.88	-0.006862038453833612
2.89	-0.006681915486859337
2.9	-0.006506406113381004
2.91	-0.006335397713682346
2.92	-0.006168777668047126
2.93	-0.0060064077194048665
2.94	-0.005848211140335222
2.95	-0.005694085566063606
2.96	-0.005543928631815465
2.97	-0.00539761450774694
2.98	-0.0052550736801804596
2.99	-0.005116213170369148
3.	-0.0049809399995661575

==> AdS_hw_k10.dat <==
0.	0.
0.01	-0.07841773250875278
0.02	-0.15547848538284656
0.03	-0.23059746067021347
0.04	-0.30318986041878554
0.05	-0.37267088667649484
0.06	-0.4384557414912733
0.07	-0.49995962691105317
0.08	-0.5565977449837664
0.09	-0.6070073825446154
0.1	-0.6516928229393537
0.11	-0.6903804343010052
0.12	-0.7227965847625937
0.13	-0.747864741177126
0.14	-0.76643533346965
0.15	-0.7785558902851965
0.16	-0.784273940268796
0.17	-0.7830312857363046
0.18	-0.775723472193598
0.19	-0.7626403188173768
0.2	-0.7440716447843417
0.21	-0.7199970964032256
0.22	-0.6911407348658843
0.23	-0.6579164484962059
0.24	-0.6207381256180785
0.25	-0.5799838459996208
0.26	-0.5361176299427975
0.27	-0.4895676891938042
0.28	-0.44076223549883625
0.29	-0.390279714254004
0.3	-0.33833801009562214
0.31	-0.28530524130992085
0.32	-0.2315495261831299
0.33	-0.1776756708566164
0.34	-0.12372043061941781
0.35000000000000003	-0.06995724861570898
0.36	-0.01665956798966498
0.37	0.03565299043459799
0.38	0.08705163226482351
0.39	0.1373613854288136
0.4	0.1864072778543702
0.41000000000000003	0.2338032497671651
0.42	0.27966985187798227
0.43	0.32391654719547625
0.44	0.36645279872830083
0.45	0.4070292741353023
0.46	0.4457777499148655
0.47000000000000003	0.48267120721556755
0.48	0.5176826271859853
0.49	0.550678233543217
0.5	0.5817804678399107
0.51	0.6110050141972351
0.52	0.6383675567363594
0.53	0.6638203378240375
0.54	0.6874678600376192
0.55	0.709351184200039
0.56	0.7295113711342318
0.5700000000000001	0.7479582074412255
0.58	0.7647765378546244
0.59	0.7800199328861264
0.6	0.7937419630474286
0.61	0.8059867456703355
0.62	0.8168210857183952
0.63	0.8263023349752623
0.64	0.834487845224592
0.65	0.8414390691548033
0.66	0.847207617282881
0.67	0.851849201030574
0.68	0.8554195318196315
0.6900000000000001	0.8579859716807311
0.7000000000000001	0.8595879211831219
0.71	0.8602764315049812
0.72	0.860102553824487
0.73	0.8591324875823909
0.74	0.8573960763892666
0.75	0.8549383121182618
0.76	0.8518041866425244
0.77	0.8480547816807181
0.78	0.8437125633222686
0.79	0.8388160875021173
0.8	0.8334039101552059
0.81	0.8275301233850938
0.8200000000000001	0.8212115324906573
0.8300000000000001	0.8144804789393904
0.84	0.8073693041987874
0.85	0.7999245457205679
0.86	0.7921586705943107
0.87	0.7840983418938194
0.88	0.7757702226928983
0.89	0.7672134943132285
0.9	0.7584372942815858
0.91	0.7494632783726236
0.92	0.7403131023609948
0.93	0.7310191937666108
0.9400000000000001	0.7215881279207633
0.9500000000000001	0.7120372519000022
0.96	0.7023839127808773
0.97	0.6926545638352147
0.98	0.6828538034661774
0.99	0.6729953362722049
1.	0.6630928668517363
1.01	0.6531676957348524
1.02	0.6432228932156946
1.03	0.6332691255200458
1.04	0.6233170588736887
1.05	0.6133836291214494
1.06	0.60347072502245
1.07	0.5935865049548562
1.08	0.5837391272968335
1.09	0.5739418801188473
1.1	0.5641957402298432
1.11	0.5545068141310667
1.12	0.5448812083237633
1.1300000000000001	0.5353291939451018
1.1400000000000001	0.5258510470060351
1.1500000000000001	0.5164512081534396
1.16	0.5071341180341916
1.17	0.49790757376566197
1.18	0.4887713169360342
1.19	0.47972844560398653
1.2	0.4707820578281972
1.21	0.4619379367983461
1.22	0.45319542138970925
1.23	0.4445565356085643
1.24	0.4360233034611889
1.25	0.42759987984107317
1.26	0.4192853055123973
1.27	0.4110807521265538
1.28	0.4029873913349354
1.29	0.3950080703550414
1.3	0.38714161504571504
1.31	0.37938852683190616
1.32	0.3717493071385648
1.33	0.3642257604561443
1.34	0.35681656391788974
1.35	0.3495216977225496
1.36	0.3423411420688724
1.37	0.33527587662196173
1.3800000000000001	0.3283244823276691
1.3900000000000001	0.32148653959820095
1.4000000000000001	0.3147616288457638
1.41	0.3081500834146718
1.42	0.30165042961218075
1.43	0.29526194667765426
1.44	0.28898391385045596
1.45	0.28281616387758013
1.46	0.27675720108770724
1.47	0.2708060833171485
1.48	0.2649618684022151
1.49	0.2592240070614437
1.5	0.25359100709602994
1.51	0.24806176918939477
1.52	0.24263519402495928
1.53	0.23731044643873758
1.54	0.23208605730052037
1.55	0.2269608216326914
1.56	0.22193353445763447
1.57	0.21700315240036006
1.58	0.2121682442395746
1.59	0.20742754035661112
1.6	0.20277977113280282
1.61	0.1982237474584737
1.62	0.19375808700236954
1.6300000000000001	0.1893814879422271
1.6400000000000001	0.18509264845578302
1.6500000000000001	0.18089028369375865
1.6600000000000001	0.1767730680717123
1.67	0.172739692978187
1.68	0.16878884980172545
1.69	0.16491919770940242
1.7	0.16112947319981635
1.71	0.15741838055009746
1.72	0.15378462403737594
1.73	0.15022683821208332
1.74	0.14674382496872798
1.75	0.14333431647511957
1.76	0.13999704489906778
1.77	0.13673064467843893
1.78	0.1335339848029634
1.79	0.1304058365324283
1.8	0.12734497112662055
1.81	0.12435004181052198
1.82	0.12141998509264695
1.83	0.11855361944670466
1.84	0.11574976334640419
1.85	0.1130071031371164
1.86	0.11032464227222405
1.87	0.10770125207677159
1.8800000000000001	0.10513580387580349
1.8900000000000001	0.10262702775814646
1.9000000000000001	0.10017399277954979
1.9100000000000001	0.09777562675954507
1.92	0.09543085751766388
1.93	0.09313846650534184
1.94	0.09089758645744475
1.95	0.08870720374074248
1.96	0.08656630472200494
1.97	0.08447372741308534
1.98	0.08242866587763692
1.99	0.08043016582439623
2.	0.07847727296209982
2.0100000000000002	0.07656888511984225
2.02	0.07470425503785894
2.0300000000000002	0.07288248757674307
2.04	0.07110268759708813
2.05	0.06936381445689142
2.06	0.06766517672038057
2.07	0.06600593744918742
2.08	0.06438525970494359
2.09	0.06280216486688132
2.1	0.06125601435199164
2.11	0.05974602789486625
2.12	0.05827142523009656
2.13	0.05683128929897484
2.14	0.05542503134671173
2.15	0.05405192582521868
2.16	0.052711247186406913
2.17	0.051402138742658504
2.18	0.0501240585412258
2.19	0.04887633348983198
2.2	0.047658290496200024
2.21	0.0464691315008112
2.22	0.04530835836552718
2.23	0.0441753479849679
2.24	0.04306947725375314
2.25	0.0419900045920756
2.2600000000000002	0.04093647275875317
2.27	0.03990830603817667
2.2800000000000002	0.038904928714736754
2.29	0.03792565325364729
2.3000000000000003	0.03697006048614667
2.31	0.03603761942429652
2.32	0.03512779908015833
2.33	0.03423996333922141
2.34	0.033373728390748404
2.35	0.032528605297429646
2.36	0.0317041051219556
2.37	0.030899640432584016
2.38	0.03011486018421097
2.39	0.02934931483729983
2.4	0.028602554852314093
2.41	0.027874038691602775
2.42	0.027163445612989463
2.43	0.02647036287618326
2.44	0.025794377740893396
2.45	0.025134991772308032
2.46	0.02449191220246573
2.47	0.023864760568883977
2.48	0.023253158409080384
2.49	0.022656647635124014
2.5	0.02207496126016027
2.5100000000000002	0.02150775267188602
2.52	0.02095467525799824
2.5300000000000002	0.02041530858581227
2.54	0.019889409391559223
2.5500000000000003	0.019376660591088578
2.56	0.018876745100249913
2.57	0.018389277536067387
2.58	0.017914036432746007
2.59	0.017450732025665484
2.6	0.016999074550205447
2.61	0.016558711169497996
2.62	0.016129440420069426
2.63	0.01571099776619849
2.64	0.015303118672163872
2.65	0.014905480456547186
2.66	0.01451789998760311
2.67	0.014140135987889253
2.68	0.013771947179963157
2.69	0.013413038767236428
2.7	0.013063244399071009
2.71	0.012722344205682908
2.72	0.012390118317288071
2.73	0.012066297675499051
2.74	0.011750731274576626
2.75	0.011443218920178178
2.7600000000000002	0.011143560417961034
2.77	0.010851510426546708
2.7800000000000002	0.010566931957442745
2.79	0.010289642875120873
2.8000000000000003	0.010019461044052772
2.81	0.009756162943586224
2.82	0.009499624377366438
2.83	0.009249679763914689
2.84	0.009006163521752273
2.85	0.008768872177515763
2.86	0.008537693198365023
2.87	0.00831247615957519
2.88	0.00809307063642144
2.89	0.007879291549000945
2.9	0.007671036989838028
2.91	0.007468170396279012
2.92	0.007270555205670255
2.93	0.007078023193239998
2.94	0.006890482123299914
2.95	0.00670780809804356
2.96	0.006529877219664526
2.97	0.006356536690951306
2.98	0.006187703073264578
2.99	0.006023264028559925
3.	0.005863107218792961

==> AdS_hw_k100.dat <==
0.	0.
0.01	-0.13123516967753474
0.02	-0.26010864444612714
0.03	-0.3856089895298618
0.04	-0.5067247701528236
0.05	-0.6224445515390973
0.06	-0.7317568989127674
0.07	-0.833650377497919
0.08	-0.9271135525186366
0.09	-1.0097758668112455
0.1	-1.082528656942694
0.11	-1.14490413709217
0.12	-1.1964345214388625
0.13	-1.2352516949683252
0.14	-1.2628483327308353
0.15	-1.2793167805830352
0.16	-1.2847493843815676
0.17	-1.2781858123400638
0.18	-1.2611921590153816
0.19	-1.234281841321368
0.2	-1.1979682761718704
0.21	-1.1522309994632132
0.22	-1.0983308615337741
0.23	-1.0369948317044093
0.24	-0.9689498792959745
0.25	-0.8948692092553127
0.26	-0.8155550610268972
0.27	-0.7317559096811891
0.28	-0.644220230288649
0.29	-0.5539668379390474
0.3	-0.46136573167581163
0.31	-0.3670572505616789
0.32	-0.2716817336593867
0.33	-0.1762988562318507
0.34	-0.08096188666155806
0.35000000000000003	0.013856570468825505
0.36	0.1076839105766338
0.37	0.19961402530285216
0.38	0.2897812153517043
0.39	0.37788627765106453
0.4	0.4636300091288072
0.41000000000000003	0.5463431992173043
0.42	0.6262446553381329
0.43	0.7031831774173689
0.44	0.7770075653810871
0.45	0.8472896359433434
0.46	0.9142659655270399
0.47000000000000003	0.9778961473430595
0.48	1.0381397746022847
0.49	1.0947714451855584
0.5	1.14800974576582
0.51	1.1978882676859686
0.52	1.244440602288903
0.53	1.2875915801122104
0.54	1.3275270576262266
0.55	1.3643241304959755
0.56	1.3980598943864806
0.5700000000000001	1.4287590600687137
0.58	1.4565720620593712
0.59	1.481596949981099
0.6	1.5039317734565412
0.61	1.5236602488629307
0.62	1.540900492366489
0.63	1.5557562868880257
0.64	1.5683314153483503
0.65	1.5787387968506608
0.66	1.587069423660423
0.67	1.5934234242254912
0.68	1.5979009269937192
0.6900000000000001	1.6006241143920907
0.7000000000000001	1.601662239297679
0.71	1.6011066085666865
0.72	1.5990485290553158
0.73	1.5956071883918486
0.74	1.5908348603515765
0.75	1.5848116994818706
0.76	1.5776178603301017
0.77	1.5693627560720464
0.78	1.5600855791753079
0.79	1.5498547807358947
0.8	1.538738811849815
0.81	1.5268341783701729
0.8200000000000001	1.514170054733044
0.8300000000000001	1.5008036701315988
0.84	1.4867922537590081
0.85	1.4722185469429303
0.86	1.4571040618882534
0.87	1.4414958229343524
0.88	1.4254408544206032
0.89	1.4090085952817795
0.9	1.392214689423699
0.91	1.3750971953475783
0.92	1.3576941715546338
0.93	1.3400629050761217
0.9400000000000001	1.322214534471202
0.9500000000000001	1.3041794268290747
0.96	1.2859879492389408
0.97	1.2676866800175117
0.98	1.2492832905354712
0.99	1.2308016633910142
1.	1.2122656811823362
1.01	1.1937127146092403
1.02	1.175147762927671
1.03	1.1565893134951806
1.04	1.138055853669321
1.05	1.1195769758879286
1.06	1.101155620396158
1.07	1.0828058325194483
1.08	1.0645416575832383
1.09	1.046386203687888
1.1	1.0283408282739461
1.11	1.010415951556883
1.12	0.9926219937521686
1.1300000000000001	0.9749767130652525
1.1400000000000001	0.9574802565256341
1.1500000000000001	0.940140109152792
1.16	0.9229637559662052
1.17	0.9059645787645485
1.18	0.8891418070764252
1.19	0.872500567209635
1.2	0.8560459854719777
1.21	0.839787890206565
1.22	0.82372482487176
1.23	0.8078600349612379
1.24	0.7921967659686737
1.25	0.7767419810346528
1.26	0.7614937209471758
1.27	0.7464537441411538
1.28	0.7316238090514977
1.29	0.7170085846763478
1.3	0.702605754662094
1.31	0.6884159132183554
1.32	0.6744396545547514
1.33	0.6606798245083058
1.34	0.6471338650102714
1.35	0.6338014696193054
1.36	0.6206823318940654
1.37	0.6077778611109405
1.3800000000000001	0.5950853488237634
1.3900000000000001	0.582603802304099
1.4000000000000001	0.5703322288235121
1.41	0.5582709171797631
1.42	0.5464170805077423
1.43	0.5347692134685363
1.44	0.5233258107232316
1.45	0.5120862981029886
1.46	0.5010478666307899
1.47	0.49020863849969276
1.48	0.4795667359027537
1.49	0.4691209307814125
1.5	0.45886843568098995
1.51	0.4488071128951899
1.52	0.438934824717716
1.53	0.42924985834602497
1.54	0.4197494812085664
1.55	0.4104313856375427
1.56	0.4012932639651565
1.57	0.39233305494349385
1.58	0.38354810591692023
1.59	0.3749360106496848
1.6	0.36649436290603665
1.61	0.35822086231684613
1.62	0.3501129544330926
1.6300000000000001	0.3421681906723766
1.6400000000000001	0.3343841224522987
1.6500000000000001	0.3267582974857762
1.6600000000000001	0.3192882723769662
1.67	0.31197160002534297
1.68	0.30480583333037997
1.69	0.29778843717320824
1.7	0.29091708767898206
1.71	0.28418937295451246
1.72	0.2776028811066107
1.73	0.27115504845315547
1.74	0.26484367560546324
1.75	0.25866641138591817
1.76	0.25262090461690423
1.77	0.2467046052217734
1.78	0.24091544048155478
1.79	0.23525113877824538
1.8	0.22970942849384213
1.81	0.2242878054645401
1.82	0.21898432363645892
1.83	0.21379680440991627
1.84	0.20872306918522987
1.85	0.20376068400122654
1.86	0.19890782776431123
1.87	0.19416242401939796
1.8800000000000001	0.1895223963114008
1.8900000000000001	0.18498539867280556
1.9000000000000001	0.18054973196592583
1.9100000000000001	0.176213427540647
1.92	0.1719745167468545
1.93	0.16783075415412463
1.94	0.16378055860477528
1.95	0.15982207216081534
1.96	0.15595343688425367
1.97	0.15217251620810657
1.98	0.14847784227497263
1.99	0.1448676685984578
2.	0.141340248692168
2.0100000000000002	0.1378935598102534
2.02	0.13452624222955822
2.0300000000000002	0.13123665996747041
2.04	0.12802317704137853
2.05	0.12488388681360045
2.06	0.12181753221862261
2.07	0.11882258553586161
2.08	0.11589751904473355
2.09	0.11304054240568856
2.1	0.11025049556469578
2.11	0.10752595584875838
2.12	0.10486550058487905
2.13	0.10226745429512724
2.14	0.09973074823341285
2.15	0.09725406084871252
2.16	0.09483607059000244
2.17	0.09247521416325497
2.18	0.09017050845765229
2.19	0.08792072861937274
2.2	0.08572464979459425
2.21	0.08358081726881092
2.22	0.08148832799315858
2.23	0.07944604905808927
2.24	0.07745284755405463
2.25	0.07550737307091551
2.2600000000000002	0.07360879719995114
2.27	0.07175607403184996
2.2800000000000002	0.06994815765730007
2.29	0.06818379723186224
2.3000000000000003	0.0664622337554033
2.31	0.06478250329266275
2.32	0.06314364190837983
2.33	0.061544493288587944
2.34	0.05998436282821478
2.35	0.05846236354348188
2.36	0.05697760845061107
2.37	0.05552903056789156
2.38	0.054115994908650426
2.39	0.052737686488282136
2.4	0.051393290322181436
2.41	0.05008182350563695
2.42	0.048802706142191614
2.43	0.04755519041528225
2.44	0.04633852850834592
2.45	0.04515181636451437
2.46	0.04399452490365179
2.47	0.042865968805317074
2.48	0.04176546274906931
2.49	0.04069217638716739
2.5	0.0396456274373904
2.5100000000000002	0.03862518859021721
2.52	0.03763023253612691
2.5300000000000002	0.03665999763711737
2.54	0.0357140446435411
2.5500000000000003	0.034791799977269396
2.56	0.03389269006017373
2.57	0.03301601714015895
2.58	0.03216138148264952
2.59	0.03132825917910353
2.6	0.03051612632097889
2.61	0.029724344419715363
2.62	0.028952549978796524
2.63	0.028200264921687767
2.64	0.027467011171854357
2.65	0.02675220510087816
2.66	0.026055516404861378
2.67	0.025376509228022804
2.68	0.02471474771458112
2.69	0.024069698922608622
2.7	0.023441062916929083
2.71	0.022828442676219904
2.72	0.022231441179158356
2.73	0.021649572231743717
2.74	0.021082563654402635
2.75	0.02053005409488374
2.7600000000000002	0.019991682200935567
2.77	0.0194670048240657
2.7800000000000002	0.01895577512676014
2.79	0.01845766447526394
2.8000000000000003	0.01797234423582205
2.81	0.017499410836870642
2.82	0.017038640557587123
2.83	0.016589734739340025
2.84	0.01615239472349794
2.85	0.01572625327578314
2.86	0.015311107743468952
2.87	0.014906686898182395
2.88	0.01451271951155055
2.89	0.014128871669014472
2.9	0.013754959902861592
2.91	0.01339073805919331
2.92	0.013035959984111094
2.93	0.012690322278977068
2.94	0.012353658932527687
2.95	0.012025746688760074
2.96	0.011706362291671402
2.97	0.011395230259193803
2.98	0.011092200451815437
2.99	0.01079707050395942
3.	0.010509638050048922

==> AdS_hw_k20.dat <==
0.	0.
0.01	-0.08976934285249333
0.02	-0.1779485769518377
0.03	-0.26385500443740617
0.04	-0.34680592744857186
0.05	-0.4261186481247078
0.06	-0.501110468605187
0.07	-0.5710986910293828
0.08	-0.635400617536668
0.09	-0.6924198723198826
0.1	-0.7427529066435461
0.11	-0.7860824938256448
0.12	-0.822091407184165
0.13	-0.8495203851177248
0.14	-0.869371049831426
0.15	-0.8817029886110024
0.16	-0.8865757887421876
0.17	-0.8833398668896227
0.18	-0.873047649208571
0.19	-0.856042391233203
0.2	-0.8326673484976893
0.21	-0.8029047204558526
0.22	-0.7676032411543505
0.23	-0.7272505885594933
0.24	-0.682334440637591
0.25	-0.6333039755015878
0.26	-0.5807007709125052
0.27	-0.5250279047779991
0.28	-0.4667884550057256
0.29	-0.40666513150383565
0.3	-0.34490952737929215
0.31	-0.2819528677395534
0.32	-0.2182263776920775
0.33	-0.15444162721416038
0.34	-0.09063735859548722
0.35000000000000003	-0.027132658995581045
0.36	0.03575338442603477
0.37	0.0974111692644431
0.38	0.15792832970367332
0.39	0.2171019846823604
0.4	0.2747292531391392
0.41000000000000003	0.330358838112906
0.42	0.3841356408019296
0.43	0.4359561465047409
0.44	0.4857168405198701
0.45	0.5331278830762146
0.46	0.5783466145697909
0.47000000000000003	0.6213440503269825
0.48	0.6620912056741725
0.49	0.7004343234971756
0.5	0.7365191005391722
0.51	0.7703664611027736
0.52	0.8019973294905912
0.53	0.831358957691722
0.54	0.8585754112476972
0.55	0.8836970833865335
0.56	0.9067743673362479
0.5700000000000001	0.9278218361985221
0.58	0.9469400313782422
0.59	0.9641936741539597
0.6	0.9796474858042253
0.61	0.9933559673805181
0.62	1.00539814847929
0.63	1.015842838469921
0.64	1.0247588467217907
0.65	1.032220596452316
0.66	1.038289037643625
0.67	1.043030734125883
0.68	1.0465122497292556
0.6900000000000001	1.0488145191956781
0.7000000000000001	1.0499839870788374
0.71	1.0500814688441906
0.72	1.049167779957195
0.73	1.0473220999776307
0.74	1.0445795346389026
0.75	1.0409935537687387
0.76	1.036617627194867
0.77	1.031524586681918
0.78	1.0257407953459563
0.79	1.0193119782399487
0.8	1.0122838604168622
0.81	1.0047207829071532
0.8200000000000001	0.9966424083953037
0.8300000000000001	0.988087015543285
0.84	0.9790928830130688
0.85	0.96971525002442
0.86	0.9599686504583986
0.87	0.9498845787538583
0.88	0.939494529349653
0.89	0.9288449194474999
0.9	0.9179463516182438
0.91	0.9068243511955933
0.92	0.895504443513257
0.93	0.884024970892151
0.9400000000000001	0.8723935148838928
0.9500000000000001	0.8606304740273075
0.96	0.8487562468612203
0.97	0.8368020492684001
0.98	0.824773135506151
0.99	0.8126855771757203
1.	0.800555445878356
1.01	0.7884078225523171
1.02	0.7762461657270352
1.03	0.7640829432689537
1.04	0.7519306230445154
1.05	0.739809097874297
1.06	0.7277204406889549
1.07	0.715674149373279
1.08	0.7036797218120591
1.09	0.6917527214720026
1.1	0.6798941544232145
1.11	0.6681110923177177
1.12	0.6564106068075347
1.1300000000000001	0.6448046859957093
1.1400000000000001	0.6332935185028348
1.1500000000000001	0.6218822094005256
1.16	0.6105758637603962
1.17	0.5993835420735897
1.18	0.5883048118243798
1.19	0.577343195916569
1.2	0.56650221725396
1.21	0.5557885568315409
1.22	0.5452013162254548
1.23	0.5347427551030297
1.24	0.5244151331315942
1.25	0.514223210607646
1.26	0.5041657463176763
1.27	0.49424399967734595
1.28	0.48445923010231534
1.29	0.47481465817134766
1.3	0.4653087976717601
1.31	0.4559421235539723
1.32	0.4467151107684039
1.33	0.43762975463191456
1.34	0.428684401581908
1.35	0.4198789184222278
1.36	0.41121317195671775
1.37	0.4026881905553289
1.3800000000000001	0.39430221482935457
1.3900000000000001	0.3860546469561953
1.4000000000000001	0.3779448891132519
1.41	0.369973214083793
1.42	0.36213780519700406
1.43	0.3544377163879387
1.44	0.34687200159165055
1.45	0.3394403503383078
1.46	0.33214092672980344
1.47	0.3249725304631453
1.48	0.31793396123534107
1.49	0.3110244653620992
1.5	0.30424221727424633
1.51	0.29758583802130995
1.52	0.29105394865281736
1.53	0.28464546566689364
1.54	0.27835859648502953
1.55	0.27219184397731344
1.56	0.26614371101383383
1.57	0.2602128757430795
1.58	0.25439759564537817
1.59	0.248696303479458
1.6	0.24310743200404722
1.61	0.23762949446634352
1.62	0.23226081094121775
1.6300000000000001	0.22699978199201024
1.6400000000000001	0.22184480818206134
1.6500000000000001	0.21679429651898133
1.6600000000000001	0.21184663854413274
1.67	0.20700023224314806
1.68	0.2022534756016595
1.69	0.1976047159311289
1.7	0.19305242216102766
1.71	0.18859501254665637
1.72	0.18423090534331574
1.73	0.17995842479163657
1.74	0.17577612076745736
1.75	0.17168244913194666
1.76	0.16767586574627313
1.77	0.16375470030068137
1.78	0.1599175852956336
1.79	0.15616302706066798
1.8	0.15248953192532277
1.81	0.14889545693921805
1.82	0.14537951742377736
1.83	0.14194027942050616
1.84	0.1385763089709099
1.85	0.13528600701444923
1.86	0.1320681707354923
1.87	0.12892143221636237
1.8800000000000001	0.12584442353938288
1.8900000000000001	0.12283560169991713
1.9000000000000001	0.11989384390203243
1.9100000000000001	0.11701785226283615
1.92	0.11420632889943566
1.93	0.11145779550125964
1.94	0.10877120678416545
1.95	0.1061453370363318
1.96	0.10357896054593746
1.97	0.1010706694961102
1.98	0.0986194931221001
1.99	0.0962242785541063
2.	0.09388387292232792
2.0100000000000002	0.0915969424325995
2.02	0.08936258750923068
2.0300000000000002	0.08717972765216617
2.04	0.0850472823613511
2.05	0.08296399359121448
2.06	0.08092902940542332
2.07	0.07894138032212912
2.08	0.07700003685948295
2.09	0.07510381702772033
2.1	0.07325195285607469
2.11	0.07144350386586386
2.12	0.06967752957840535
2.13	0.06795292326391936
2.14	0.06626897719526005
2.15	0.0646248173941843
2.16	0.06301956988244864
2.17	0.061452201550029076
2.18	0.05992206120317538
2.19	0.05842833851635674
2.2	0.05697022316404207
2.21	0.055546753382656536
2.22	0.05415733085993069
2.23	0.052801205845551334
2.24	0.051477628589205016
2.25	0.050185705939481955
2.2600000000000002	0.04892488890760388
2.27	0.0476944851036962
2.2800000000000002	0.04649380213788409
2.29	0.0453220124152107
2.3000000000000003	0.04417861283291636
2.31	0.043062965083159335
2.32	0.041974430858097767
2.33	0.04091224485464541
2.34	0.03987594655830267
2.35	0.03886494845932537
2.36	0.037878663047969545
2.37	0.036916383929754625
2.38	0.03597769003356759
2.39	0.03506204140355885
2.4	0.034168898083878955
2.41	0.03329760915837522
2.42	0.03244779001562257
2.43	0.031618945083892645
2.44	0.03081057879145726
2.45	0.030022092279564344
2.46	0.029253134578318914
2.47	0.028503251430802127
2.48	0.027771988580095264
2.49	0.02705879585701072
2.5	0.02636335328180605
2.5100000000000002	0.02568524496246992
2.52	0.025024055006991116
2.5300000000000002	0.024379278654357458
2.54	0.02375062442915892
2.5500000000000003	0.02313771198698452
2.56	0.02254016098342337
2.57	0.02195750889553662
2.58	0.021389490428852367
2.59	0.02083575811037089
2.6	0.02029596446709236
2.61	0.01976968617322418
2.62	0.019256681949676557
2.63	0.01875663466456692
2.64	0.018269227186012604
2.65	0.017794072485850836
2.66	0.017330951286991223
2.67	0.01687957441606327
2.68	0.016439652699696383
2.69	0.016010832656924455
2.7	0.015592915145010761
2.71	0.015185636713623033
2.72	0.01478873391242894
2.73	0.01440188421032101
2.74	0.0140249068700522
2.75	0.013657562073600325
2.7600000000000002	0.013299610002943135
2.77	0.012950756633693107
2.7800000000000002	0.012610838036739468
2.79	0.012279636076606168
2.8000000000000003	0.011956932617817096
2.81	0.011642459852585739
2.82	0.011336069186670648
2.83	0.011037562353519917
2.84	0.010746741086581673
2.85	0.010463361654623088
2.86	0.010187289441645563
2.87	0.009918344366969539
2.88	0.00965634634991551
2.89	0.009401073741539184
2.9	0.009152404656731679
2.91	0.008910175642119333
2.92	0.008674223244328531
2.93	0.008444346042938087
2.94	0.008220433738440919
2.95	0.008002338064282372
2.96	0.007789910753907841
2.97	0.007582968896165104
2.98	0.007381412726936149
2.99	0.00718510783750536
3.	0.006993919819157152

==> AdS_hw_k40.dat <==
0.	0.
0.01	-0.10518583738253118
0.02	-0.20848947910215943
0.03	-0.30910412247601804
0.04	-0.4062229648212404
0.05	-0.49903920345495967
0.06	-0.5867460356943092
0.07	-0.6685366588564223
0.08	-0.7436042702584323
0.09	-0.8100594844940822
0.1	-0.8686111146932516
0.11	-0.9188853912624301
0.12	-0.9605085446081071
0.13	-0.9919911230296482
0.14	-1.0145213118835161
0.15	-1.0281716144190503
0.16	-1.0330145338855894
0.17	-1.0282834489667345
0.18	-1.015225637303858
0.19	-0.9942492519725938
0.2	-0.9657624460485769
0.21	-0.9297472111005423
0.22	-0.8872083263137828
0.23	-0.838724409366692
0.24	-0.7848740779376642
0.25	-0.7261921292545055
0.26	-0.6633185296264321
0.27	-0.5968494249120726
0.28	-0.5273809609700557
0.29	-0.45572372825612206
0.3	-0.38217365019294347
0.31	-0.3072410948003043
0.32	-0.23143643009798878
0.33	-0.1556033807959185
0.34	-0.079785615547685
0.35000000000000003	-0.004360159697017252
0.36	0.07029596141235532
0.37	0.143460807875886
0.38	0.21524023473499118
0.39	0.2853951824702693
0.4	0.35368659156231863
0.41000000000000003	0.4195808169449862
0.42	0.483251218864322
0.43	0.5445765720196256
0.44	0.6034356511101955
0.45	0.6594865538764565
0.46	0.7129170027601313
0.47000000000000003	0.7636940432440684
0.48	0.8117847208111163
0.49	0.8570085540166251
0.5	0.8995391260419416
0.51	0.9394024931409137
0.52	0.9766247115673897
0.53	1.0111449708530074
0.54	1.043110940662709
0.55	1.072583423939227
0.56	1.0996232236252934
0.5700000000000001	1.1242491612953964
0.58	1.1465808138078097
0.59	1.1666957766525639
0.6	1.1846716453196884
0.61	1.2005743514572162
0.62	1.2144978199339729
0.63	1.2265243117767872
0.64	1.2367360880124876
0.65	1.2452224638630953
0.66	1.2520558244821693
0.67	1.2573156092184616
0.68	1.2610812574207235
0.6900000000000001	1.2634495828933405
0.7000000000000001	1.2644757007471774
0.71	1.2642321005487318
0.72	1.2627912718645025
0.73	1.2602477520790412
0.74	1.2566431638135707
0.75	1.2520411775073677
0.76	1.2465054635997086
0.77	1.2401228680877463
0.78	1.232924615629731
0.79	1.2249651064417888
0.8	1.216298740740046
0.81	1.20700216214022
0.8200000000000001	1.1970986300990096
0.8300000000000001	1.186633647472704
0.84	1.1756527171175932
0.85	1.1642215827712208
0.86	1.1523574100561211
0.87	1.1400976054760819
0.88	1.1274795755348914
0.89	1.1145585191500493
0.9	1.1013469334461476
0.91	1.0878751079614895
0.92	1.0741733322343787
0.93	1.0602871656579147
0.9400000000000001	1.0462255199736863
0.9500000000000001	1.0320125767780788
0.96	1.0176725176674772
0.97	1.0032424028668547
0.98	0.9887283838925727
0.99	0.9741494908895809
1.	0.9595247540028291
1.01	0.944883922512595
1.02	0.930231019774369
1.03	0.9155807882789695
1.04	0.900947970517215
1.05	0.8863561374079043
1.06	0.8718076716426834
1.07	0.8573137843411783
1.08	0.8428856866230158
1.09	0.8285417970134908
1.1	0.8142832362642932
1.11	0.8001183325327815
1.12	0.7860554139763146
1.1300000000000001	0.7721086466927751
1.1400000000000001	0.758278185722788
1.1500000000000001	0.7445700240475024
1.16	0.7309901546480675
1.17	0.7175492637856447
1.18	0.7042467738493653
1.19	0.6910868005083733
1.2	0.6780734594318127
1.21	0.665214610387938
1.22	0.6525091273071384
1.23	0.6399596282189132
1.24	0.6275687311527622
1.25	0.6153420159577372
1.26	0.603277954115965
1.27	0.5913779789291242
1.28	0.5796435236988939
1.29	0.5680783419894258
1.3	0.5566806187349365
1.31	0.5454508591321159
1.32	0.5343895683776537
1.33	0.5234990479876747
1.34	0.5127772883116594
1.35	0.5022240760185236
1.36	0.4918391977771832
1.37	0.4816238103276577
1.3800000000000001	0.4715757822393174
1.3900000000000001	0.4616943521526364
1.4000000000000001	0.4519787587080888
1.41	0.4424292651622007
1.42	0.43304367569297353
1.43	0.4238208190944609
1.44	0.41475952416071626
1.45	0.4058593654513548
1.46	0.3971181276886437
1.47	0.3885343413604117
1.48	0.3801065369544877
1.49	0.3718337666523387
1.5	0.3637138305707
1.51	0.35574505051994515
1.52	0.3479257483104476
1.53	0.3402545883434097
1.54	0.33272941280204466
1.55	0.3253484064603945
1.56	0.31810975409250125
1.57	0.31101184081787603
1.58	0.3040525709269041
1.59	0.2972300490554397
1.6	0.2905423798393374
1.61	0.2839877561772748
1.62	0.27756415913715354
1.6300000000000001	0.27126965804969877
1.6400000000000001	0.2651023222456354
1.6500000000000001	0.2590602218792772
1.6600000000000001	0.253141425128325
1.67	0.2473440009940685
1.68	0.24166601847779703
1.69	0.23610548006089735
1.7	0.23066054787252313
1.71	0.2253293175219251
1.72	0.22010988461835396
1.73	0.21500022725722684
1.74	0.20999860556716157
1.75	0.20510316216294233
1.76	0.20031203965935332
1.77	0.19562322542730246
1.78	0.19103507942300066
1.79	0.18654580635878268
1.8	0.18215361094698318
1.81	0.17785651564847796
1.82	0.17365298032764417
1.83	0.16954128259740003
1.84	0.16551970007066383
1.85	0.1615863097309703
1.86	0.15773967007237455
1.87	0.15397813895954823
1.8800000000000001	0.15030007425716296
1.8900000000000001	0.14670362172951193
1.9000000000000001	0.14318743618179663
1.9100000000000001	0.13974996031884004
1.92	0.13638963684546532
1.93	0.13310469038487874
1.94	0.12989386895616659
1.95	0.1267557024967985
1.96	0.12368872094424409
1.97	0.12069123449823328
1.98	0.11776208072907136
1.99	0.1148998774693239
2.	0.11210324255155643
2.0100000000000002	0.10937057578384964
2.02	0.10670080023304798
2.0300000000000002	0.10409262094151069
2.04	0.10154474295159747
2.05	0.09905565758102874
2.06	0.09662436908665839
2.07	0.09424966800070167
2.08	0.09193034485537344
2.09	0.08966498270517861
2.1	0.0874526625511265
2.11	0.08529225791651648
2.12	0.08318264232464753
2.13	0.08112248949434954
2.14	0.07911095267517876
2.15	0.07714698531222233
2.16	0.07522954085056706
2.17	0.07335738160802584
2.18	0.07152972860786938
2.19	0.0697456117460945
2.2	0.06800406091869772
2.21	0.06630392423474074
2.22	0.0646444860919292
2.23	0.06302484910103394
2.24	0.061444115872825486
2.25	0.059901216961343956
2.2600000000000002	0.05839549585678292
2.27	0.056926123992605514
2.2800000000000002	0.05549227280227459
2.29	0.05409295156518431
2.3000000000000003	0.05272755873049406
2.31	0.05139533059329454
2.32	0.05009550344867625
2.33	0.048827161341528286
2.34	0.0475897537172233
2.35	0.04638257777093231
2.36	0.045204930697826565
2.37	0.044055967214754965
2.38	0.0429351839865397
2.39	0.04184193519968064
2.4	0.04077557504067785
2.41	0.039735324755709955
2.42	0.03872072464772677
2.43	0.03773118207935669
2.44	0.03676610441322827
2.45	0.035824775299546814
2.46	0.03490677529833319
2.47	0.03401156125718505
2.48	0.033138590023700155
2.49	0.03228720359558992
2.5	0.031457019610292854
2.5100000000000002	0.03064754085536109
2.52	0.02985827011834691
2.5300000000000002	0.029088603795877296
2.54	0.028338193622799733
2.5500000000000003	0.02760658494303643
2.56	0.02689332310050972
2.57	0.026197855079163827
2.58	0.025519863926890207
2.59	0.02485893433160238
2.6	0.024214650981213767
2.61	0.02358650779321282
2.62	0.022974216534108055
2.63	0.022377398199983023
2.64	0.02179567378692117
2.65	0.021228580664156164
2.66	0.02067585690536129
2.67	0.020137156957360042
2.68	0.01961213526697583
2.69	0.01910036935411914
2.7	0.01860162136329159
2.71	0.018115576512081868
2.72	0.017641920018078593
2.73	0.017180266435967147
2.74	0.01673039991140077
2.75	0.01629203392712948
2.7600000000000002	0.015864881965903216
2.77	0.015448592687454523
2.7800000000000002	0.015042970326757787
2.79	0.014647754295770003
2.8000000000000003	0.014262684006448095
2.81	0.013887439478338166
2.82	0.013521843272772404
2.83	0.013165658558672112
2.84	0.012818648504958636
2.85	0.012480521926494454
2.86	0.012151118087883241
2.87	0.011830221899669811
2.88	0.01151761827239903
2.89	0.01121304242715978
2.9	0.01091634883973523
2.91	0.010627342296452567
2.92	0.010345827583639028
2.93	0.010071564108438765
2.94	0.009804420188035266
2.95	0.00954421876042893
2.96	0.00929078276362021
2.97	0.009043893732247935
2.98	0.008803432569018756
2.99	0.008569238773277707
3.	0.008341151844369865

==> AdS_hw_k5.dat <==
0.	0.
0.01	-0.07548399423696675
0.02	-0.14974305629542656
0.03	-0.22224360578154267
0.04	-0.29245206230147835
0.05	-0.3598348454613969
0.06	-0.4238583748674615
0.07	-0.4839890701258356
0.08	-0.5396933508426822
0.09	-0.5897401091637066
0.1	-0.6345723031397135
0.11	-0.6739353633610494
0.12	-0.7075747204180608
0.13	-0.7345136811762081
0.14	-0.7555086494406785
0.15	-0.7705939052917732
0.16	-0.7798037288097932
0.17	-0.7826242446679375
0.18	-0.7798571505164499
0.19	-0.7717559885984726
0.2	-0.7585743011571475
0.21	-0.740280314440638
0.22	-0.717527013085056
0.23	-0.6906820657315346
0.24	-0.6601131410212073
0.25	-0.6261479182350208
0.26	-0.5892100511183697
0.27	-0.5496832040564616
0.28	-0.5079510414345049
0.29	-0.4645248941227256
0.3	-0.41960969342730586
0.31	-0.37353803713944655
0.32	-0.3266425230503484
0.33	-0.27946277289508226
0.34	-0.23204155094343046
0.35000000000000003	-0.18462864540904567
0.36	-0.13747384450558073
0.37	-0.09104463059164895
0.38	-0.045286020077957484
0.39	-0.00036072352017434833
0.4	0.043568548526032355
0.41000000000000003	0.0861508940039149
0.42	0.12748707045931648
0.43	0.16748964393700136
0.44	0.20607118048173306
0.45	0.24300145396085984
0.46	0.27839293946752725
0.47000000000000003	0.3122153199174653
0.48	0.34443827822640377
0.49	0.37493440650865995
0.5	0.403809314801942
0.51	0.43107152234254514
0.52	0.45672954836676466
0.53	0.4807331626006418
0.54	0.5031731335948274
0.55	0.5240814803897184
0.56	0.5434902220257116
0.5700000000000001	0.5614013147722016
0.58	0.5778888655489883
0.59	0.5929969185048699
0.6	0.6067695177886442
0.61	0.6192402759633153
0.62	0.630467841397792
0.63	0.6405004308751896
0.64	0.6493862611786233
0.65	0.6571754602976646
0.66	0.6639135693263899
0.67	0.6696480405653319
0.68	0.6744263263150232
0.6900000000000001	0.678304803768578
0.7000000000000001	0.6813184303769152
0.71	0.6835110884835345
0.72	0.6849266604319363
0.73	0.6856213441481774
0.74	0.6856217801601784
0.75	0.6849669245784165
0.76	0.6836957335133692
0.77	0.681860562309964
0.78	0.679481608150448
0.79	0.6765924674515186
0.8	0.673226736629873
0.81	0.6694311267512036
0.8200000000000001	0.6652208737236147
0.8300000000000001	0.6606243281042053
0.84	0.6556698404500751
0.85	0.650397854454205
0.86	0.6448197902834595
0.87	0.6389591612405854
0.88	0.632839480628329
0.89	0.6264949994996529
0.9	0.6199341983070014
0.91	0.6131762952530343
0.92	0.6062405085404118
0.93	0.5991553487533368
0.9400000000000001	0.5919270247603095
0.9500000000000001	0.5845710378113728
0.96	0.5771028891565698
0.97	0.5695459751660787
0.98	0.5619047439217533
0.99	0.5541915386255819
1.	0.5464187024795537
1.01	0.538605195296595
1.02	0.530754097023382
1.03	0.5228751042175286
1.04	0.5149779134366484
1.05	0.5070777075151996
1.06	0.499176502223214
1.07	0.49128179960756774
1.08	0.48340110171513684
1.09	0.47554642015684795
1.1	0.46771894358990646
1.11	0.45992437023556826
1.12	0.45216839831508926
1.1300000000000001	0.44446040495262085
1.1400000000000001	0.43680093790536517
1.1500000000000001	0.42919422383342
1.16	0.42164448939688315
1.17	0.4141589416975142
1.18	0.4067376347770839
1.19	0.39938360311902504
1.2	0.39209988120677036
1.21	0.38489190154983605
1.22	0.3777593413951381
1.23	0.370704276015676
1.24	0.36372878068444925
1.25	0.3568368461083785
1.26	0.3500278659529734
1.27	0.34330314931766476
1.28	0.3366640053018835
1.29	0.33011326053976275
1.3	0.32365009958215024
1.31	0.31727522451459594
1.32	0.31098933742264984
1.33	0.3047943311995207
1.34	0.29868924080003617
1.35	0.29267429198668266
1.36	0.28674971052194664
1.37	0.2809166456599733
1.3800000000000001	0.2751740302749268
1.3900000000000001	0.2695217207326302
1.4000000000000001	0.26395957339890636
1.41	0.25848815017541193
1.42	0.2531063196778026
1.43	0.24781365605756814
1.44	0.24260973346619796
1.45	0.2374946545076734
1.46	0.23246725349999547
1.47	0.22752689321365704
1.48	0.22267293641915092
1.49	0.21790513101819098
1.5	0.21322230059756053
1.51	0.20862365387526405
1.52	0.20410839956930585
1.53	0.19967601604507756
1.54	0.19532533451424156
1.55	0.1910554558358473
1.56	0.1868654808689443
1.57	0.18275468755393137
1.58	0.17872192883596907
1.59	0.17476623474156722
1.6	0.17088663529723566
1.61	0.16708226388655464
1.62	0.1633520058361354
1.6300000000000001	0.15969484982965956
1.6400000000000001	0.1561097845508088
1.6500000000000001	0.15259584378483904
1.6600000000000001	0.14915195307322793
1.67	0.1457770830590274
1.68	0.1424702043852893
1.69	0.13923028722060649
1.7	0.1360563028722736
1.71	0.13294722217312618
1.72	0.12990201595599982
1.73	0.12691961937664342
1.74	0.12399905321581378
1.75	0.1211393025771811
1.76	0.11833935256441554
1.77	0.11559812586847919
1.78	0.11291469497083359
1.79	0.11028806994023217
1.8	0.10771726084542835
1.81	0.105201195497855
1.82	0.10273899912651434
1.83	0.100329714703088
1.84	0.09797238519925766
1.85	0.09566595707299991
1.86	0.09340960841518346
1.87	0.09120242080297201
1.8800000000000001	0.08904347581352921
1.8900000000000001	0.08693174876545523
1.9000000000000001	0.08486646999790265
1.9100000000000001	0.08284676359146056
1.92	0.08087175362671807
1.93	0.07894045180290249
1.94	0.07705213953450929
1.95	0.07520598585467222
1.96	0.07340115979652506
1.97	0.07163671477685567
1.98	0.06991198169168202
1.99	0.06822617582067621
2.	0.06657851244351033
2.0100000000000002	0.06496809027089662
2.02	0.06339428777905104
2.0300000000000002	0.06185636687522951
2.04	0.0603535894666882
2.05	0.0588851017230077
2.06	0.05745032758418952
2.07	0.05604857525255999
2.08	0.05467915293044518
2.09	0.05334125528811551
2.1	0.05203434947277532
2.11	0.050757789099573285
2.12	0.04951092778365786
2.13	0.048293008852441505
2.14	0.04710354032390336
2.15	0.045941919928286556
2.16	0.044807545395834036
2.17	0.04369970817792816
2.18	0.04261795479521695
2.19	0.04156172548948784
2.2	0.040530460502528086
2.21	0.0395234983476914
2.22	0.038540421686572256
2.23	0.03758071145233158
2.24	0.03664384857813013
2.25	0.03572921718018858
2.2600000000000002	0.03483643373538403
2.27	0.03396501790365349
2.2800000000000002	0.033114489344933815
2.29	0.03228427602961944
2.3000000000000003	0.03147402598300683
2.31	0.030683295540850013
2.32	0.029911641038902925
2.33	0.029158532350830248
2.34	0.028423646859310953
2.35	0.027706575484934628
2.36	0.027006909148291004
2.37	0.026324157543829867
2.38	0.02565802530873667
2.39	0.025008135854056923
2.4	0.02437411259083628
2.41	0.023755502876950805
2.42	0.023152036597883365
2.43	0.022563367585947274
2.44	0.021989149673455943
2.45	0.021428965694635815
2.46	0.020882568879121915
2.47	0.020349641458462308
2.48	0.019829865664205144
2.49	0.019322857625718264
2.5	0.01882839211760214
2.5100000000000002	0.01834617781227692
2.52	0.017875923382162852
2.5300000000000002	0.017417276104099426
2.54	0.01697003060431981
2.5500000000000003	0.016533920113476434
2.56	0.016108677862221803
2.57	0.01569398018188363
2.58	0.015289639962168984
2.59	0.014895413193460261
2.6	0.01451105586613978
2.61	0.014136271343514218
2.62	0.0137708892938719
2.63	0.013414686758425503
2.64	0.013067440778387637
2.65	0.012728879808408826
2.66	0.012398848910888695
2.67	0.012077144561664775
2.68	0.01176356323657454
2.69	0.0114578566306806
2.7	0.011159883912905323
2.71	0.010869459471396205
2.72	0.010586397694300694
2.73	0.010310471760802698
2.74	0.01004155375159869
2.75	0.009779474538421597
2.7600000000000002	0.009524064993004304
2.77	0.00927511811961711
2.7800000000000002	0.009032517804440584
2.79	0.008796110066192709
2.8000000000000003	0.008565740923591423
2.81	0.008341221644980518
2.82	0.008122446899601808
2.83	0.007909276606322919
2.84	0.0077015706840115015
2.85	0.0074991572014037515
2.86	0.0073019406675513135
2.87	0.007109793741374374
2.88	0.0069225890817931545
2.89	0.006740170189767938
2.9	0.00656245054536281
2.91	0.0063893144706819215
2.92	0.006220646287829453
2.93	0.006056303654655069
2.94	0.00589620822321923
2.95	0.0057402549813278855
2.96	0.005588338916787006
2.97	0.005440330658517492
2.98	0.005296159296764384
2.99	0.005155729562887648
3.	0.005018946188247278
